Optimal-order preconditioners for the Morse-Ingard equations

The Morse-Ingard equations of thermoacoustics are a system of coupled time-harmonic equations for the temperature and pressure of an excited gas. They form a critical aspect of modeling trace gas sensors. In this paper, we analyze a reformulation of the system that has a weaker coupling between the equations than the original form. We give a G{\aa}rding-type inequality for the system that leads to optimal-order asymptotic finite element error estimates. We also develop preconditioners for the coupled system. These are derived by writing the system as a 2x2 block system with pressure and temperature unknowns segregated into separate blocks and then using either the block diagonal or block lower triangular part of this matrix as a preconditioner. Consequently, the preconditioner requires inverting smaller, Helmholtz-like systems individually for the pressure and temperature. Rigorous eigenvalue bounds are given for the preconditioned system, and these are supported by numerical experiments.

==> gs.eig.QEPAS.2d.695.csv <==
Real, Imag
4.558109e-01, 1.659769e-02
1.014291e+00, 9.997559e-02
9.991025e-01, 9.301991e-02
1.012844e+00, 7.575498e-02
1.031455e+00, 6.795707e-02
1.067128e+00, 3.832475e-03
1.036457e+00, 4.269749e-02
1.034528e+00, 3.117178e-02
1.030177e+00, 2.559686e-02
1.030330e+00, 1.620421e-02
1.025863e+00, 1.961200e-02
1.026336e+00, 8.307616e-03
1.022484e+00, 1.182659e-02
1.019778e+00, 2.076772e-03
1.017955e+00, 6.312126e-03
1.018827e+00, 3.190662e-03
1.014419e+00, 3.809203e-03
1.013866e+00, 3.414188e-03
1.013633e+00, 3.986757e-03
1.012013e+00, 2.494861e-03
1.010423e+00, 1.938618e-03
1.010323e+00, 1.453191e-03
1.010029e+00, 2.144553e-03
1.009253e+00, 1.124815e-03
1.008546e+00, 6.918437e-04
1.008174e+00, 1.215149e-03
1.007559e+00, 7.095639e-04
1.006849e+00, 8.043330e-04
1.006694e+00, 8.735010e-04
1.006564e+00, 8.599285e-04
1.006383e+00, 6.060135e-04
1.005682e+00, 6.210105e-04
1.005626e+00, 5.386329e-04
1.005457e+00, 6.637821e-04
1.005184e+00, 5.379661e-04
1.005142e+00, 2.484254e-04
1.004905e+00, 3.909530e-04
1.004335e+00, 3.252714e-04
1.004321e+00, 3.213672e-04
1.003860e+00, 1.750890e-04
1.003810e+00, 3.790399e-04
1.003786e+00, 3.527056e-04
1.003758e+00, 3.844606e-04
1.003741e+00, 2.934356e-04
1.003687e+00, 3.556865e-04
1.003714e+00, 2.677950e-04
1.003626e+00, 2.298200e-04
1.003556e+00, 1.491967e-04
1.003519e+00, 3.358804e-04
1.003325e+00, 1.781017e-04
1.003407e+00, 3.177079e-04
1.003371e+00, 2.627935e-04
1.003233e+00, 2.412886e-04
1.003090e+00, 1.538290e-04
1.003041e+00, 1.141600e-04
1.003030e+00, 2.478210e-04
1.002964e+00, 2.196018e-04
1.002878e+00, 1.428600e-04
1.002691e+00, 1.727282e-04
1.002665e+00, 1.834340e-04
1.002626e+00, 1.049072e-04
1.002553e+00, 1.076692e-04
1.002530e+00, 1.472227e-04
1.002402e+00, 1.383070e-04
1.002364e+00, 1.250838e-04
1.002334e+00, 1.012529e-04
1.002285e+00, 1.073431e-04
1.002253e+00, 6.344166e-05
1.002239e+00, 1.029371e-04
1.002202e+00, 8.570453e-05
1.002174e+00, 4.213940e-05
1.002168e+00, 1.063256e-04
1.002005e+00, 4.187805e-05
1.002074e+00, 9.686292e-05
1.002103e+00, 1.037196e-04
1.001981e+00, 8.939231e-05
1.001922e+00, 5.559983e-05
1.001901e+00, 5.402925e-05
1.001879e+00, 6.325361e-05
1.001834e+00, 7.593240e-05
1.001796e+00, 4.637754e-05
1.001740e+00, 6.204837e-05
1.001715e+00, 6.019434e-05
1.001700e+00, 4.002680e-05
1.001663e+00, 3.755118e-05
1.001613e+00, 5.304600e-05
1.001588e+00, 4.839328e-05
1.001558e+00, 4.485860e-05
1.001535e+00, 1.628602e-05
1.001500e+00, 4.189850e-05
1.001465e+00, 4.076504e-05
1.001459e+00, 3.196731e-05
1.001455e+00, 3.190674e-05
1.001447e+00, 3.862734e-05
1.001424e+00, 3.309094e-05
1.001387e+00, 3.622255e-05
1.001371e+00, 3.478832e-05
1.001357e+00, 3.403466e-05
1.001308e+00, 2.965090e-05
1.001293e+00, 1.856297e-05
1.001275e+00, 2.028310e-05
1.001261e+00, 2.672466e-05
1.001234e+00, 2.575419e-05
1.001230e+00, 1.008273e-05
1.001144e+00, 1.181799e-05
1.001178e+00, 1.613976e-05
1.001207e+00, 2.430350e-05
1.001208e+00, 1.728938e-05
1.001164e+00, 1.879017e-05
1.001119e+00, 2.032892e-05
1.001099e+00, 1.321449e-05
1.001059e+00, 4.831922e-06
1.001048e+00, 1.632714e-05
1.001037e+00, 1.518398e-05
1.001056e+00, 1.310216e-05
1.001032e+00, 6.114521e-06
1.001008e+00, 1.681000e-05
1.000993e+00, 1.369750e-05
1.000987e+00, 8.901304e-06
1.000987e+00, 1.370587e-05
1.000967e+00, 1.052596e-05
1.000962e+00, 1.243162e-05
1.000946e+00, 1.280640e-05
1.000948e+00, 1.164339e-05
1.000930e+00, 1.121173e-05
1.000910e+00, 8.085832e-06
1.000889e+00, 5.774993e-06
1.000888e+00, 9.476651e-06
1.000875e+00, 6.899764e-06
1.000869e+00, 1.231246e-05
1.000867e+00, 5.558634e-06
1.000844e+00, 4.966325e-06
1.000839e+00, 3.357640e-06
1.000815e+00, 1.747208e-05
1.000813e+00, 1.748830e-05
1.000805e+00, 2.040605e-06
1.000797e+00, 1.581715e-06
1.000798e+00, 1.192817e-06
1.000794e+00, 1.424965e-05
1.000786e+00, 1.423737e-05
1.000783e+00, 1.230739e-06
1.000773e+00, 7.123904e-06
1.000762e+00, 1.791449e-07
1.000765e+00, 6.682760e-06
1.000766e+00, 3.861696e-06
1.000765e+00, 2.868559e-06
1.000758e+00, 5.418718e-06
1.000748e+00, 8.595054e-06
1.000739e+00, -6.225465e-07
1.000740e+00, 5.495586e-06
1.000735e+00, 2.431523e-06
1.000734e+00, 5.425040e-06
1.000721e+00, 1.724516e-06
1.000723e+00, 7.489027e-06
1.000708e+00, 9.051625e-07
1.000705e+00, 2.649438e-06
1.000701e+00, 4.105138e-06
1.000695e+00, 3.750002e-06
1.000699e+00, 8.898822e-07
1.000690e+00, 2.006074e-06
1.000684e+00, 4.074669e-06
1.000680e+00, 5.343210e-07
1.000668e+00, 2.088585e-06
1.000656e+00, 2.543242e-06
1.000655e+00, -1.581516e-06
1.000647e+00, -2.084851e-06
1.000640e+00, -4.619911e-07
1.000638e+00, -1.701979e-07
1.000633e+00, -8.839882e-07
1.000627e+00, -1.130406e-06
1.000623e+00, -4.518113e-06
1.000614e+00, -1.214070e-06
1.000609e+00, -1.259691e-06
1.000604e+00, -2.459041e-06
1.000537e+00, -4.633992e-06
1.000538e+00, -4.512393e-06
1.000597e+00, -2.379625e-06
1.000595e+00, -2.334714e-06
1.000592e+00, -1.370466e-06
1.000546e+00, -4.247664e-06
1.000548e+00, -4.382548e-06
1.000585e+00, -6.136295e-06
1.000588e+00, -3.444576e-06
1.000583e+00, -1.783370e-06
1.000577e+00, -3.212085e-06
1.000558e+00, -3.900257e-06
1.000584e+00, -2.675462e-06
1.000549e+00, -2.722280e-06
1.000552e+00, -4.305533e-06
1.000562e+00, -3.486590e-06
1.000569e+00, -3.808868e-06
1.000572e+00, -4.667010e-06
1.000570e+00, -3.180690e-06
1.000560e+00, -3.076345e-06
1.000538e+00, -1.223348e-05
1.000533e+00, -5.559441e-06
1.000529e+00, -4.263521e-06
1.000530e+00, -1.212452e-05
1.000525e+00, -3.986851e-06
1.000519e+00, -4.345812e-06
1.000514e+00, -1.188462e-05
1.000509e+00, -3.813970e-06
1.000505e+00, -5.355945e-06
1.000501e+00, -5.486479e-06
1.000499e+00, -3.893429e-06
1.000497e+00, -5.494486e-06
1.000491e+00, -1.039865e-05
1.000494e+00, -7.025646e-06
1.000486e+00, -4.919097e-06
1.000483e+00, -6.088388e-06
1.000480e+00, -7.273079e-06
1.000477e+00, -5.456103e-06
1.000469e+00, -1.299089e-06
1.000474e+00, -4.319911e-06
1.000474e+00, -5.725694e-06
1.000472e+00, -5.261068e-06
1.000471e+00, -7.628938e-06
1.000468e+00, -6.831542e-06
1.000460e+00, -1.041226e-05
1.000464e+00, -5.369691e-06
1.000460e+00, -6.000820e-06
1.000456e+00, -4.271503e-06
1.000453e+00, -8.796472e-06
1.000464e+00, -5.744297e-06
1.000454e+00, -6.545758e-06
1.000445e+00, -4.521613e-06
1.000440e+00, -2.046992e-06
1.000388e+00, -7.498774e-06
1.000436e+00, -7.220719e-06
1.000435e+00, -1.123278e-05
1.000428e+00, -3.348048e-06
1.000432e+00, -7.378794e-06
1.000427e+00, -7.307600e-06
1.000392e+00, -9.268119e-06
1.000393e+00, -7.414948e-06
1.000425e+00, -7.772867e-06
1.000399e+00, -8.226120e-06
1.000396e+00, -1.028604e-05
1.000407e+00, -5.456522e-06
1.000395e+00, -8.501476e-06
1.000408e+00, -6.338441e-06
1.000417e+00, -8.026297e-06
1.000410e+00, -1.059589e-05
1.000421e+00, -8.026671e-06
1.000413e+00, -7.920012e-06
1.000409e+00, -8.198013e-06
1.000416e+00, -6.984380e-06
1.000411e+00, -9.570756e-06
1.000040e+00, -1.138230e-05
1.000049e+00, -1.166266e-05
1.000022e+00, -1.019264e-05
1.000082e+00, -1.206005e-05
1.000098e+00, -1.212971e-05
1.000108e+00, -1.216187e-05
1.000121e+00, -1.219168e-05
1.000123e+00, -1.219491e-05
1.000124e+00, -1.219655e-05
1.000125e+00, -1.219966e-05
1.000128e+00, -1.220456e-05
1.000133e+00, -1.221131e-05
1.000131e+00, -1.220873e-05
1.000129e+00, -1.220535e-05
1.000140e+00, -1.222086e-05
1.000153e+00, -1.221745e-05
1.000385e+00, -1.144502e-05
1.000387e+00, -5.454831e-06
1.000384e+00, -6.212760e-06
1.000373e+00, -7.172311e-06
1.000376e+00, -6.490587e-06
1.000380e+00, -6.250692e-06
1.000379e+00, -7.316830e-06
1.000370e+00, -7.311770e-06
1.000364e+00, -7.215710e-06
1.000361e+00, -7.060493e-06
1.000358e+00, -1.206638e-05
1.000359e+00, -6.667881e-06
1.000356e+00, -7.268840e-06
1.000357e+00, -6.972389e-06
1.000358e+00, -7.970250e-06
1.000352e+00, -7.329339e-06
1.000351e+00, -7.367333e-06
1.000352e+00, -7.702371e-06
1.000349e+00, -1.093330e-05
1.000350e+00, -7.042290e-06
1.000346e+00, -6.507989e-06
1.000345e+00, -7.968737e-06
1.000346e+00, -9.419115e-06
1.000342e+00, -5.918056e-06
1.000343e+00, -6.066681e-06
1.000331e+00, -8.127044e-06
1.000339e+00, -5.654267e-06
1.000337e+00, -6.165918e-06
1.000333e+00, -1.056095e-05
1.000338e+00, -7.222280e-06
1.000337e+00, -8.127212e-06
1.000334e+00, -1.010034e-05
1.000335e+00, -7.877949e-06
1.000339e+00, -8.444080e-06
1.000159e+00, -1.223991e-05
1.000163e+00, -1.137503e-05
1.000165e+00, -1.112310e-05
1.000165e+00, -1.134793e-05
1.000164e+00, -1.135620e-05
1.000166e+00, -1.135840e-05
1.000169e+00, -1.139018e-05
1.000170e+00, -1.138715e-05
1.000164e+00, -1.137022e-05
1.000175e+00, -1.072263e-05
1.000174e+00, -1.138955e-05
1.000175e+00, -1.138179e-05
1.000180e+00, -1.078545e-05
1.000180e+00, -1.133962e-05
1.000181e+00, -1.135302e-05
1.000184e+00, -1.133394e-05
1.000186e+00, -1.129197e-05
1.000187e+00, -1.133627e-05
1.000187e+00, -1.225320e-05
1.000191e+00, -1.132900e-05
1.000329e+00, -8.148615e-06
1.000326e+00, -9.361568e-06
1.000326e+00, -1.046437e-05
1.000325e+00, -9.309229e-06
1.000321e+00, -7.573399e-06
1.000290e+00, -1.112396e-05
1.000297e+00, -1.002448e-05
1.000296e+00, -9.783209e-06
1.000321e+00, -1.024301e-05
1.000320e+00, -1.100282e-05
1.000302e+00, -1.040660e-05
1.000320e+00, -1.030929e-05
1.000305e+00, -1.188699e-05
1.000305e+00, -1.015524e-05
1.000307e+00, -9.966200e-06
1.000319e+00, -9.717617e-06
1.000318e+00, -1.052186e-05
1.000306e+00, -1.015782e-05
1.000317e+00, -1.008470e-05
1.000316e+00, -1.058718e-05
1.000315e+00, -9.940803e-06
1.000284e+00, -1.057427e-05
1.000310e+00, -9.811021e-06
1.000309e+00, -9.698921e-06
1.000282e+00, -1.059561e-05
1.000317e+00, -1.082686e-05
1.000313e+00, -1.008919e-05
1.000312e+00, -9.653566e-06
1.000280e+00, -9.749689e-06
1.000286e+00, -1.181968e-05
1.000312e+00, -9.410494e-06
1.000313e+00, -9.811744e-06
1.000274e+00, -8.581768e-06
1.000275e+00, -1.055580e-05
1.000285e+00, -1.035892e-05
1.000282e+00, -1.128844e-05
1.000279e+00, -1.141203e-05
1.000277e+00, -1.022920e-05
1.000271e+00, -9.292469e-06
1.000270e+00, -1.150188e-05
1.000271e+00, -1.219798e-05
1.000267e+00, -1.063837e-05
1.000191e+00, -1.137123e-05
1.000272e+00, -1.056746e-05
1.000261e+00, -1.134466e-05
1.000267e+00, -1.077765e-05
1.000270e+00, -8.791635e-06
1.000270e+00, -8.510257e-06
1.000252e+00, -1.137723e-05
1.000195e+00, -1.102360e-05
1.000245e+00, -1.032205e-05
1.000257e+00, -1.091503e-05
1.000261e+00, -1.063187e-05
1.000250e+00, -1.115186e-05
1.000249e+00, -1.134589e-05
1.000246e+00, -1.009240e-05
1.000193e+00, -1.064016e-05
1.000239e+00, -1.115176e-05
1.000261e+00, -1.224127e-05
1.000193e+00, -1.072825e-05
1.000196e+00, -1.055668e-05
1.000193e+00, -1.082391e-05
1.000241e+00, -1.119843e-05
1.000240e+00, -1.114856e-05
1.000259e+00, -1.047695e-05
1.000251e+00, -1.120783e-05
1.000240e+00, -1.049072e-05
1.000255e+00, -1.035157e-05
1.000234e+00, -1.062209e-05
1.000196e+00, -1.032067e-05
1.000256e+00, -9.626832e-06
1.000233e+00, -1.177274e-05
1.000201e+00, -8.537200e-06
1.000219e+00, -1.200197e-05
1.000230e+00, -9.180283e-06
1.000208e+00, -1.130077e-05
1.000207e+00, -1.142010e-05
1.000223e+00, -1.135203e-05
1.000215e+00, -1.132647e-05
1.000212e+00, -9.678983e-06
1.000216e+00, -1.086122e-05
1.000224e+00, -1.119665e-05
1.000211e+00, -1.112054e-05
1.000217e+00, -8.685321e-06
1.000213e+00, -1.109208e-05
1.000205e+00, -1.055682e-05
1.000200e+00, -1.109828e-05
1.000231e+00, -7.684719e-06
1.000226e+00, -1.040943e-05
1.000213e+00, -1.117086e-05
1.000229e+00, -1.137867e-05
1.000228e+00, -1.134450e-05
1.000202e+00, -9.955986e-06
1.000204e+00, -1.054939e-05
1.000200e+00, -1.076846e-05
1.000203e+00, -1.057097e-05
1.000229e+00, -1.154044e-05
1.000227e+00, -1.126926e-05
1.000211e+00, -1.120035e-05
1.000225e+00, -1.011255e-05
1.000199e+00, -9.997939e-06
1.000201e+00, -1.040486e-05
1.000200e+00, -1.015930e-05
1.000200e+00, -1.014620e-05
1.000200e+00, -1.018552e-05
1.000000e+00, -2.997602e-15
1.000000e+00, 5.828671e-16
1.000000e+00, 2.220446e-15
1.000000e+00, -2.525757e-15
1.000000e+00, -3.330669e-15
1.000000e+00, 1.998401e-15
1.000000e+00, 5.204170e-16
1.000000e+00, -1.609823e-15
1.000000e+00, 3.441691e-15
1.000000e+00, 8.334262e-16
1.000000e+00, -6.215081e-15
1.000000e+00, 4.163336e-15
1.000000e+00, 4.069661e-15
1.000000e+00, -1.827531e-15
1.000000e+00, -4.420075e-15
1.000000e+00, -8.795048e-16
1.000000e+00, 1.373901e-15
1.000000e+00, -4.151952e-16
1.000000e+00, -3.523291e-15
1.000000e+00, -2.199629e-15
1.000000e+00, 1.823194e-15
1.000000e+00, 1.053031e-16
1.000000e+00, 3.816392e-16
1.000000e+00, -2.410398e-15
1.000000e+00, 9.610368e-16
1.000000e+00, 2.483257e-15
1.000000e+00, 4.121703e-15
1.000000e+00, 2.332607e-15
1.000000e+00, -2.320952e-15
1.000000e+00, -3.736594e-15
1.000000e+00, 1.481454e-15
1.000000e+00, 3.727053e-15
1.000000e+00, 2.565439e-15
1.000000e+00, -3.733125e-15
1.000000e+00, -3.552714e-15
1.000000e+00, 2.024856e-15
1.000000e+00, 1.942890e-15
1.000000e+00, 1.142749e-16
1.000000e+00, -6.522560e-16
1.000000e+00, 3.564857e-16
1.000000e+00, -3.330669e-16
1.000000e+00, 7.147061e-16
1.000000e+00, 3.322754e-15
1.000000e+00, 2.723516e-15
1.000000e+00, -3.996803e-15
1.000000e+00, 1.471046e-15
1.000000e+00, -1.935951e-15
1.000000e+00, 9.992007e-16
1.000000e+00, -3.219647e-15
1.000000e+00, -2.733924e-15
1.000000e+00, -2.007075e-15
1.000000e+00, -3.101686e-15
1.000000e+00, 7.042977e-16
1.000000e+00, -3.061787e-16
1.000000e+00, -1.382575e-15
1.000000e+00, -1.776357e-15
1.000000e+00, -2.274114e-15
1.000000e+00, 1.536965e-15
1.000000e+00, -1.214306e-16
1.000000e+00, -4.163336e-17
1.000000e+00, -4.163336e-17
1.000000e+00, -2.556982e-15
1.000000e+00, -1.918604e-15
1.000000e+00, -9.846182e-16
1.000000e+00, 1.313186e-15
1.000000e+00, 6.245005e-17
1.000000e+00, 4.137315e-15
1.000000e+00, -3.885781e-16
1.000000e+00, -7.979728e-17
1.000000e+00, -6.236331e-16
1.000000e+00, -2.999337e-15
1.000000e+00, -1.894535e-15
1.000000e+00, -4.267420e-16
1.000000e+00, -1.970646e-15
1.000000e+00, -3.369267e-15
1.000000e+00, 6.522560e-16
1.000000e+00, 2.830201e-15
1.000000e+00, 8.187895e-16
1.000000e+00, 3.420875e-15
1.000000e+00, -1.984524e-15
1.000000e+00, 3.275158e-15
1.000000e+00, 5.676883e-16
1.000000e+00, 2.307182e-15
1.000000e+00, 1.179612e-15
1.000000e+00, 1.110223e-15
1.000000e+00, -1.124101e-15
1.000000e+00, -1.363493e-15
1.000000e+00, -1.221245e-15
1.000000e+00, 8.881784e-16
1.000000e+00, 2.108556e-15
1.000000e+00, -1.346145e-15
1.000000e+00, 5.924081e-16
1.000000e+00, -1.585537e-15
1.000000e+00, 9.714451e-17
1.000000e+00, 4.510281e-16
1.000000e+00, 1.627821e-15
1.000000e+00, 1.724315e-15
1.000000e+00, 1.327714e-15
1.000000e+00, 1.415534e-15
1.000000e+00, -1.734723e-16
1.000000e+00, -1.165734e-15
1.000000e+00, -3.747003e-16
1.000000e+00, -6.938894e-16
1.000000e+00, -9.992007e-16
1.000000e+00, -9.753483e-16
1.000000e+00, 2.263814e-16
1.000000e+00, 1.370432e-15
1.000000e+00, 1.765948e-15
1.000000e+00, 6.106227e-16
1.000000e+00, 7.771561e-16
1.000000e+00, -1.026956e-15
1.000000e+00, -3.330669e-16
1.000000e+00, 5.551115e-16
1.000000e+00, -7.502679e-17
1.000000e+00, -9.122291e-17
1.000000e+00, -2.220446e-16
1.000000e+00, 1.595946e-16
1.000000e+00, 7.771561e-16
1.000000e+00, -2.775558e-16
1.000000e+00, 4.718448e-16
1.000000e+00, 4.432761e-15
1.000000e+00, -8.673617e-16
1.000000e+00, 3.021888e-15
1.000000e+00, 2.220446e-15
1.000000e+00, 1.175318e-16
1.000000e+00, -1.788500e-15
1.000000e+00, 2.220446e-16
1.000000e+00, -2.220446e-16
1.000000e+00, -8.864437e-16
1.000000e+00, -2.836273e-16
1.000000e+00, -3.538836e-16
1.000000e+00, 1.942890e-16
1.000000e+00, -2.594496e-16
1.000000e+00, 2.220446e-16
1.000000e+00, -1.054712e-15
1.000000e+00, -1.776357e-15
1.000000e+00, -5.611830e-16
1.000000e+00, 3.094096e-15
1.000000e+00, -6.106227e-16
1.000000e+00, -2.310652e-15
1.000000e+00, -2.775558e-16
1.000000e+00, 1.680513e-15
1.000000e+00, 1.047773e-15
1.000000e+00, 2.220446e-16
1.000000e+00, -1.035630e-15
1.000000e+00, -3.157197e-16
1.000000e+00, -1.170938e-16
1.000000e+00, 9.697104e-16
1.000000e+00, -1.387779e-16
1.000000e+00, 1.439820e-16
1.000000e+00, 5.551115e-17
1.000000e+00, -2.997602e-15
1.000000e+00, 2.253731e-15
1.000000e+00, 6.175616e-16
1.000000e+00, -1.477984e-15
1.000000e+00, -5.551115e-17
1.000000e+00, 5.689893e-16
1.000000e+00, 9.653736e-16
1.000000e+00, 4.649059e-16
1.000000e+00, -5.551115e-16
1.000000e+00, 9.818535e-16
1.000000e+00, 3.417405e-16
1.000000e+00, 9.818535e-16
1.000000e+00, 2.775558e-17
1.000000e+00, 1.554312e-15
1.000000e+00, 2.775558e-16
1.000000e+00, 2.458699e-15
1.000000e+00, -5.429684e-16
1.000000e+00, 1.895185e-15
1.000000e+00, 9.089951e-16
1.000000e+00, -2.910866e-15
1.000000e+00, -9.083446e-16
1.000000e+00, 4.683753e-16
1.000000e+00, -5.377643e-17
1.000000e+00, -5.290907e-16
1.000000e+00, 3.053113e-16
1.000000e+00, 3.053113e-16
1.000000e+00, 1.561251e-16
1.000000e+00, -2.775558e-16
1.000000e+00, -7.394259e-17
1.000000e+00, -4.579670e-16
1.000000e+00, 6.613633e-18
1.000000e+00, 2.775558e-16
1.000000e+00, 9.020562e-17
1.000000e+00, 4.440892e-16
1.000000e+00, 3.885781e-16
1.000000e+00, -5.551115e-16
1.000000e+00, -2.081668e-16
1.000000e+00, 9.436896e-16
1.000000e+00, -1.554312e-15
1.000000e+00, 3.386180e-15
1.000000e+00, -1.314053e-16
1.000000e+00, -3.015817e-15
1.000000e+00, 2.489111e-15
1.000000e+00, -5.551115e-17
1.000000e+00, -1.694825e-15
1.000000e+00, -9.020562e-16
1.000000e+00, 1.457168e-16
1.000000e+00, -8.014422e-16
1.000000e+00, -7.702172e-16
1.000000e+00, -2.039926e-16
1.000000e+00, -9.679757e-16
1.000000e+00, -7.953707e-16
1.000000e+00, -7.233797e-16
1.000000e+00, -9.369675e-16
1.000000e+00, 4.718448e-16
1.000000e+00, 6.938894e-18
1.000000e+00, -3.382711e-16
1.000000e+00, -7.632783e-17
1.000000e+00, -3.764350e-16
1.000000e+00, 7.216450e-16
1.000000e+00, 1.249001e-15
1.000000e+00, -4.718448e-16
1.000000e+00, 1.110223e-15
1.000000e+00, 9.992007e-16
1.000000e+00, -8.359199e-17
1.000000e+00, -3.210594e-17
1.000000e+00, 1.092876e-15
1.000000e+00, 2.220446e-16
1.000000e+00, -1.387779e-16
1.000000e+00, 5.065393e-16
1.000000e+00, -3.261280e-16
1.000000e+00, 2.706169e-16
1.000000e+00, -1.747734e-16
1.000000e+00, 6.364267e-16
1.000000e+00, -5.172186e-16
1.000000e+00, -1.734723e-17
1.000000e+00, 2.324529e-16
1.000000e+00, 1.110223e-16
1.000000e+00, 7.216450e-16
1.000000e+00, -2.775558e-16
1.000000e+00, 0.000000e+00
1.000000e+00, 2.012279e-16
1.000000e+00, -1.665335e-16
1.000000e+00, 2.289835e-16
1.000000e+00, 0.000000e+00
1.000000e+00, 3.660267e-16
1.000000e+00, -3.053113e-16
1.000000e+00, 2.326698e-16
1.000000e+00, -4.657733e-16
1.000000e+00, -1.129305e-15
1.000000e+00, -2.602085e-16
1.000000e+00, -3.330669e-16
1.000000e+00, -1.804112e-16
1.000000e+00, 4.996004e-16
1.000000e+00, 1.894318e-15
1.000000e+00, 1.609823e-15
1.000000e+00, -9.992007e-16
1.000000e+00, 2.090342e-15
1.000000e+00, -9.367507e-17
1.000000e+00, -5.273559e-16
1.000000e+00, -8.892380e-16
1.000000e+00, -1.313186e-15
1.000000e+00, 1.641211e-16
1.000000e+00, 1.623701e-15
1.000000e+00, 1.318390e-16
1.000000e+00, 8.690965e-16
1.000000e+00, 2.844947e-16
1.000000e+00, -5.680677e-16
1.000000e+00, -3.573530e-16
1.000000e+00, 1.756408e-16
1.000000e+00, -4.076600e-16
1.000000e+00, 2.914335e-16
1.000000e+00, 1.488393e-15
1.000000e+00, 1.665335e-16
1.000000e+00, -7.502679e-17
1.000000e+00, 6.331741e-16
1.000000e+00, 2.445960e-16
1.000000e+00, -6.873842e-17
1.000000e+00, 3.330669e-16
1.000000e+00, 1.720629e-16
1.000000e+00, 4.440892e-16
1.000000e+00, 0.000000e+00
1.000000e+00, 4.440892e-16
1.000000e+00, -3.972517e-16
1.000000e+00, -3.400058e-16
1.000000e+00, 3.608225e-16
1.000000e+00, 1.110223e-16
1.000000e+00, 0.000000e+00
1.000000e+00, -4.735795e-16
1.000000e+00, -1.176576e-15
1.000000e+00, -8.118506e-16
1.000000e+00, 3.330669e-16
1.000000e+00, 5.828671e-16
1.000000e+00, 4.345482e-16
1.000000e+00, 2.359224e-16
1.000000e+00, -2.445960e-16
1.000000e+00, 5.478474e-16
1.000000e+00, 4.636048e-16
1.000000e+00, 3.677614e-16
1.000000e+00, 7.181755e-16
1.000000e+00, 7.285839e-16
1.000000e+00, 1.665335e-16
1.000000e+00, -2.289835e-16
1.000000e+00, -3.087808e-16
1.000000e+00, -1.873501e-16
1.000000e+00, -6.245005e-16
1.000000e+00, 3.469447e-16
1.000000e+00, 1.457168e-16
1.000000e+00, -7.285839e-16
1.000000e+00, -2.706169e-16
1.000000e+00, 2.220446e-16
1.000000e+00, -2.775558e-16
1.000000e+00, 4.406198e-16
1.000000e+00, 2.775558e-16
1.000000e+00, 3.330669e-16
1.000000e+00, -6.383782e-16
1.000000e+00, -2.636780e-16
1.000000e+00, 2.983724e-16
1.000000e+00, -2.220446e-16
1.000000e+00, 1.647987e-16
1.000000e+00, 3.339343e-17
1.000000e+00, 2.257444e-16
1.000000e+00, -2.289835e-16
1.000000e+00, -2.081668e-16
1.000000e+00, -2.288751e-16
1.000000e+00, 2.185752e-16
1.000000e+00, 3.411984e-16
1.000000e+00, -1.110223e-16
1.000000e+00, 4.718448e-16
1.000000e+00, 4.440892e-16
1.000000e+00, 0.000000e+00
1.000000e+00, -6.938894e-16
1.000000e+00, 1.734723e-17
1.000000e+00, 2.888315e-16
1.000000e+00, 1.444157e-16
1.000000e+00, -9.714451e-17
1.000000e+00, -2.914335e-16
1.000000e+00, 1.817123e-16
1.000000e+00, -1.526557e-16
1.000000e+00, 4.302114e-16
1.000000e+00, 4.332472e-16
1.000000e+00, -1.387779e-17
1.000000e+00, 6.938894e-16
1.000000e+00, 4.544976e-16
1.000000e+00, 5.551115e-16
1.000000e+00, -5.689893e-16
1.000000e+00, -5.551115e-17
1.000000e+00, -1.075529e-16
1.000000e+00, 7.494005e-16
1.000000e+00, 0.000000e+00
1.000000e+00, -5.551115e-16
1.000000e+00, -1.387779e-16
1.000000e+00, -3.608225e-16
1.000000e+00, 6.938894e-17
1.000000e+00, 4.508113e-16
1.000000e+00, 3.538836e-16
1.000000e+00, -2.879641e-16
1.000000e+00, 4.198031e-16
1.000000e+00, -2.979388e-16
1.000000e+00, -8.326673e-17
1.000000e+00, 1.630640e-16
1.000000e+00, -5.204170e-17
1.000000e+00, -2.081668e-17
1.000000e+00, 1.778092e-16
1.000000e+00, 6.396793e-17
1.000000e+00, 9.898766e-17
1.000000e+00, 5.377643e-17
1.000000e+00, 2.172741e-16
1.000000e+00, 1.422473e-16
1.000000e+00, -7.524363e-17
1.000000e+00, -3.261280e-16
1.000000e+00, -1.916869e-16
1.000000e+00, 3.053113e-16
1.000000e+00, -2.363561e-17
1.000000e+00, -4.163336e-16
1.000000e+00, -1.561251e-17
1.000000e+00, -3.469447e-17
1.000000e+00, -3.469447e-18
1.000000e+00, 3.330669e-16
1.000000e+00, -3.885781e-16
1.000000e+00, -2.289835e-16
1.000000e+00, 6.245005e-16
1.000000e+00, -3.469447e-16
1.000000e+00, -1.890849e-16
1.000000e+00, 1.665335e-16
1.000000e+00, 1.387779e-16
1.000000e+00, 2.636780e-16
1.000000e+00, -3.469447e-16
1.000000e+00, -2.220446e-16
1.000000e+00, 4.718448e-16
1.000000e+00, 2.775558e-16
1.000000e+00, 1.249001e-16
1.000000e+00, 1.110223e-16
1.000000e+00, 0.000000e+00
1.000000e+00, -3.816392e-16
1.000000e+00, 2.151057e-16
1.000000e+00, -5.724587e-17
1.000000e+00, -3.694961e-16
1.000000e+00, -1.283695e-16
1.000000e+00, 2.220446e-16
1.000000e+00, 0.000000e+00
1.000000e+00, 2.498002e-16
1.000000e+00, 2.593412e-16
1.000000e+00, 4.857226e-17
1.000000e+00, 3.773024e-17
1.000000e+00, -3.434752e-16
1.000000e+00, 8.847090e-17
1.000000e+00, 9.020562e-17
1.000000e+00, -2.012279e-16
1.000000e+00, 0.000000e+00
1.000000e+00, 1.318390e-16
1.000000e+00, -3.885781e-16
1.000000e+00, -2.671474e-16
1.000000e+00, -1.647987e-16
1.000000e+00, 1.023487e-16
1.000000e+00, -2.220446e-16
1.000000e+00, -1.110223e-16
1.000000e+00, 5.551115e-17
1.000000e+00, 2.498002e-16
1.000000e+00, 0.000000e+00
1.000000e+00, -5.551115e-17
1.000000e+00, -7.979728e-17
1.000000e+00, -8.239937e-17
1.000000e+00, 0.000000e+00
1.000000e+00, -1.665335e-16
1.000000e+00, 1.387779e-16
1.000000e+00, 1.769418e-16
1.000000e+00, -1.079782e-16
1.000000e+00, 6.938894e-18
1.000000e+00, -6.114900e-17
1.000000e+00, 1.595946e-16
1.000000e+00, -5.551115e-17


==> jac.eig.QEPAS.2d.695.csv <==
Real, Imag
2.622225e-01, 1.124844e-02
1.737777e+00, -1.124844e-02
7.917926e-01, 2.400865e-01
1.208207e+00, -2.400865e-01
7.832955e-01, 2.146238e-01
1.216705e+00, -2.146238e-01
8.211255e-01, 2.117545e-01
8.526423e-01, 2.305854e-01
1.178875e+00, -2.117545e-01
1.147358e+00, -2.305854e-01
9.926070e-01, 2.591971e-01
1.007393e+00, -2.591971e-01
9.007843e-01, 2.151750e-01
1.099216e+00, -2.151750e-01
9.225745e-01, 2.013018e-01
1.077425e+00, -2.013018e-01
9.314658e-01, 1.867452e-01
1.068534e+00, -1.867452e-01
9.549595e-01, 1.798849e-01
1.045040e+00, -1.798849e-01
9.425761e-01, 1.707651e-01
1.057424e+00, -1.707651e-01
9.747093e-01, 1.642425e-01
1.025291e+00, -1.642425e-01
9.617854e-01, 1.547393e-01
1.038215e+00, -1.547393e-01
9.926266e-01, 1.408281e-01
9.767924e-01, 1.359927e-01
9.884143e-01, 1.376983e-01
1.007373e+00, -1.408281e-01
1.023208e+00, -1.359927e-01
1.011586e+00, -1.376983e-01
9.842731e-01, 1.211050e-01
9.856098e-01, 1.186293e-01
9.831033e-01, 1.179747e-01
1.015727e+00, -1.211050e-01
1.014390e+00, -1.186293e-01
1.016897e+00, -1.179747e-01
9.886791e-01, 1.101884e-01
1.011321e+00, -1.101884e-01
9.905460e-01, 1.025292e-01
9.928661e-01, 1.018506e-01
9.893528e-01, 1.007098e-01
1.009454e+00, -1.025292e-01
1.007134e+00, -1.018506e-01
1.010647e+00, -1.007098e-01
9.941641e-01, 9.636976e-02
1.005836e+00, -9.636976e-02
9.962611e-01, 9.251922e-02
9.932982e-01, 9.065794e-02
1.003739e+00, -9.251922e-02
1.006702e+00, -9.065794e-02
9.959239e-01, 8.703914e-02
1.004076e+00, -8.703914e-02
9.951489e-01, 8.290283e-02
9.946731e-01, 8.198932e-02
9.947042e-01, 8.119043e-02
9.962116e-01, 7.998366e-02
1.004851e+00, -8.290283e-02
1.005327e+00, -8.198932e-02
1.005296e+00, -8.119043e-02
1.003788e+00, -7.998366e-02
9.958868e-01, 7.549057e-02
9.964135e-01, 7.509163e-02
9.955154e-01, 7.400696e-02
9.962691e-01, 7.209521e-02
9.982683e-01, 7.172838e-02
9.972112e-01, 7.009253e-02
1.004113e+00, -7.549057e-02
1.003587e+00, -7.509163e-02
1.004485e+00, -7.400696e-02
1.003731e+00, -7.209521e-02
1.001732e+00, -7.172838e-02
1.002789e+00, -7.009253e-02
9.975317e-01, 6.588919e-02
9.975573e-01, 6.578107e-02
1.002468e+00, -6.588919e-02
1.002443e+00, -6.578107e-02
9.985913e-01, 6.214441e-02
9.969336e-01, 6.180451e-02
9.971369e-01, 6.159548e-02
9.968684e-01, 6.138503e-02
9.976032e-01, 6.121399e-02
1.001409e+00, -6.214441e-02
9.978042e-01, 6.097852e-02
9.970746e-01, 6.079302e-02
1.003066e+00, -6.180451e-02
1.003132e+00, -6.138503e-02
1.002863e+00, -6.159548e-02
1.002397e+00, -6.121399e-02
9.980927e-01, 6.024778e-02
1.002196e+00, -6.097852e-02
9.987493e-01, 5.964293e-02
1.002925e+00, -6.079302e-02
9.971721e-01, 5.938665e-02
1.001907e+00, -6.024778e-02
9.972815e-01, 5.843521e-02
1.001251e+00, -5.964293e-02
1.002828e+00, -5.938665e-02
9.977385e-01, 5.810196e-02
9.984561e-01, 5.768096e-02
1.002718e+00, -5.843521e-02
1.002261e+00, -5.810196e-02
9.978797e-01, 5.690016e-02
1.001544e+00, -5.768096e-02
1.002120e+00, -5.690016e-02
9.986168e-01, 5.560635e-02
9.989651e-01, 5.515434e-02
9.977508e-01, 5.509195e-02
9.979845e-01, 5.447839e-02
1.002249e+00, -5.509195e-02
1.001383e+00, -5.560635e-02
9.986689e-01, 5.366114e-02
1.001035e+00, -5.515434e-02
1.002015e+00, -5.447839e-02
1.001331e+00, -5.366114e-02
9.983360e-01, 5.190232e-02
9.982245e-01, 5.165797e-02
9.989767e-01, 5.125775e-02
1.001664e+00, -5.190232e-02
1.001775e+00, -5.165797e-02
9.989348e-01, 5.053933e-02
9.985371e-01, 5.031741e-02
1.001023e+00, -5.125775e-02
9.985895e-01, 4.902885e-02
9.987142e-01, 4.864164e-02
1.001065e+00, -5.053933e-02
1.001463e+00, -5.031741e-02
9.989524e-01, 4.832555e-02
1.001410e+00, -4.902885e-02
9.988775e-01, 4.781633e-02
9.993318e-01, 4.747378e-02
9.989125e-01, 4.732957e-02
1.001286e+00, -4.864164e-02
1.001048e+00, -4.832555e-02
1.001122e+00, -4.781633e-02
9.990870e-01, 4.693464e-02
9.995481e-01, 4.662469e-02
9.988587e-01, 4.657933e-02
1.000668e+00, -4.747378e-02
9.988696e-01, 4.587638e-02
1.001087e+00, -4.732957e-02
9.989369e-01, 4.555815e-02
1.000913e+00, -4.693464e-02
1.000452e+00, -4.662469e-02
9.995324e-01, 4.478182e-02
9.989961e-01, 4.452221e-02
1.001141e+00, -4.657933e-02
1.001130e+00, -4.587638e-02
1.001063e+00, -4.555815e-02
9.993659e-01, 4.384033e-02
9.993805e-01, 4.360427e-02
1.000468e+00, -4.478182e-02
1.001004e+00, -4.452221e-02
9.992705e-01, 4.335255e-02
9.994529e-01, 4.238775e-02
9.991136e-01, 4.282970e-02
1.000634e+00, -4.384033e-02
1.000620e+00, -4.360427e-02
1.000730e+00, -4.335255e-02
1.000547e+00, -4.238775e-02
1.000886e+00, -4.282970e-02
1.000744e+00, -4.172083e-02
1.000727e+00, -4.142254e-02
1.000485e+00, -4.123947e-02
1.000460e+00, -4.078606e-02
9.992564e-01, 4.172083e-02
9.992734e-01, 4.142254e-02
9.995147e-01, 4.123947e-02
9.995397e-01, 4.078606e-02
1.000660e+00, -4.017259e-02
9.993398e-01, 4.017259e-02
1.000607e+00, -3.985217e-02
1.000568e+00, -3.947125e-02
1.000208e+00, -3.918355e-02
9.993928e-01, 3.985217e-02
9.994318e-01, 3.947125e-02
9.997922e-01, 3.918355e-02
1.000541e+00, -3.873319e-02
9.994591e-01, 3.873319e-02
1.000532e+00, -3.828386e-02
9.994676e-01, 3.828386e-02
9.995815e-01, 3.819526e-02
1.000418e+00, -3.819526e-02
1.000508e+00, -3.804535e-02
1.000418e+00, -3.814325e-02
1.000438e+00, -3.773289e-02
9.995818e-01, 3.814325e-02
9.994924e-01, 3.804535e-02
9.995615e-01, 3.773289e-02
1.000486e+00, -3.724274e-02
1.000470e+00, -3.703639e-02
1.000462e+00, -3.683703e-02
9.995137e-01, 3.724274e-02
9.995303e-01, 3.703639e-02
9.995380e-01, 3.683703e-02
9.995902e-01, 3.617551e-02
9.997419e-01, 3.595671e-02
1.000410e+00, -3.617551e-02
1.000258e+00, -3.595671e-02
1.000284e+00, -3.571045e-02
1.000376e+00, -3.551850e-02
9.997160e-01, 3.571045e-02
9.996238e-01, 3.551850e-02
1.000366e+00, -3.513566e-02
9.996335e-01, 3.513566e-02
9.998563e-01, 3.507399e-02
1.000144e+00, -3.507399e-02
1.000350e+00, -3.474294e-02
1.000249e+00, -3.475412e-02
9.996502e-01, 3.474294e-02
9.997513e-01, 3.475412e-02
1.000235e+00, -3.432675e-02
1.000275e+00, -3.411733e-02
1.000175e+00, -3.382160e-02
9.997649e-01, 3.432675e-02
9.997246e-01, 3.411733e-02
1.000304e+00, -3.344775e-02
9.998253e-01, 3.382160e-02
1.000199e+00, -3.314778e-02
9.996961e-01, 3.344775e-02
9.998007e-01, 3.314778e-02
1.000074e+00, -3.254473e-02
1.000202e+00, -3.250117e-02
1.000252e+00, -3.237293e-02
1.000236e+00, -3.220417e-02
9.999258e-01, 3.254473e-02
9.997984e-01, 3.250117e-02
9.997478e-01, 3.237293e-02
9.999048e-01, 3.212628e-02
9.997643e-01, 3.220417e-02
9.997353e-01, 3.174790e-02
9.998583e-01, 3.141451e-02
9.997827e-01, 3.151209e-02
9.997819e-01, 3.142032e-02
1.000095e+00, -3.212628e-02
1.000265e+00, -3.174790e-02
1.000217e+00, -3.151209e-02
1.000142e+00, -3.141451e-02
1.000218e+00, -3.142032e-02
1.000169e+00, -3.109451e-02
1.000200e+00, -3.101929e-02
1.000208e+00, -3.075571e-02
1.000189e+00, -3.079581e-02
1.000184e+00, -3.049623e-02
1.000134e+00, -3.015915e-02
9.998307e-01, 3.109451e-02
9.997996e-01, 3.101929e-02
1.000097e+00, -2.982001e-02
1.000159e+00, -2.979352e-02
9.997918e-01, 3.075571e-02
9.998110e-01, 3.079581e-02
1.000117e+00, -2.958459e-02
9.998162e-01, 3.049623e-02
1.000094e+00, -2.944361e-02
1.000209e+00, -2.948073e-02
9.998659e-01, 3.015915e-02
1.000085e+00, -2.905079e-02
1.000058e+00, -2.896818e-02
9.999032e-01, 2.982001e-02
9.998410e-01, 2.979352e-02
1.000306e+00, -2.855558e-02
1.000307e+00, -2.851787e-02
9.998834e-01, 2.958459e-02
1.000036e+00, -2.837388e-02
9.999056e-01, 2.944361e-02
9.997912e-01, 2.948073e-02
1.000028e+00, -2.822732e-02
1.000021e+00, -2.824995e-02
1.000253e+00, -2.818663e-02
1.000254e+00, -2.803986e-02
9.999145e-01, 2.905079e-02
9.999420e-01, 2.896818e-02
1.000022e+00, -2.797701e-02
1.000128e+00, -2.781193e-02
1.000003e+00, -2.760198e-02
1.000121e+00, -2.765788e-02
1.000070e+00, -2.768518e-02
1.000052e+00, -2.765105e-02
9.999640e-01, 2.837388e-02
9.996941e-01, 2.855558e-02
9.996934e-01, 2.851787e-02
9.999720e-01, 2.822732e-02
9.999789e-01, 2.824995e-02
9.997472e-01, 2.818663e-02
9.997461e-01, 2.803986e-02
9.999780e-01, 2.797701e-02
9.999679e-01, 2.685118e-02
9.998719e-01, 2.781193e-02
9.998607e-01, 2.688414e-02
9.998429e-01, 2.735480e-02
9.999303e-01, 2.768518e-02
9.999968e-01, 2.760198e-02
9.998999e-01, 2.708651e-02
9.998792e-01, 2.765788e-02
9.999016e-01, 2.752729e-02
9.999552e-01, 2.711848e-02
1.000011e+00, 2.718979e-02
9.998990e-01, 2.720713e-02
9.999481e-01, 2.765105e-02
1.000098e+00, -2.752729e-02
1.000157e+00, -2.735480e-02
1.000101e+00, -2.720713e-02
9.999886e-01, -2.718979e-02
1.000045e+00, -2.711848e-02
1.000100e+00, -2.708651e-02
1.000032e+00, -2.685118e-02
1.000139e+00, -2.688414e-02
1.000017e+00, -2.661260e-02
1.000050e+00, -2.654377e-02
1.000078e+00, -2.647699e-02
1.000017e+00, -2.643562e-02
1.000071e+00, -2.635591e-02
9.999830e-01, 2.661260e-02
9.999501e-01, 2.654377e-02
1.000038e+00, -2.626420e-02
1.000078e+00, -2.615634e-02
1.000010e+00, -2.608328e-02
9.999225e-01, 2.647699e-02
9.999832e-01, 2.643562e-02
9.999289e-01, 2.635591e-02
9.999618e-01, 2.626420e-02
1.000040e+00, -2.584567e-02
9.999221e-01, 2.615634e-02
9.999898e-01, 2.608328e-02
9.999596e-01, 2.584567e-02
1.000050e+00, -2.560705e-02
9.999691e-01, -2.558847e-02
9.999774e-01, -2.504644e-02
9.999503e-01, 2.560705e-02
1.000031e+00, 2.558847e-02
9.999590e-01, -2.543219e-02
1.000041e+00, 2.543219e-02
9.999824e-01, -2.515664e-02
9.999909e-01, -2.529078e-02
9.999966e-01, -2.526846e-02
1.000018e+00, 2.515664e-02
1.000009e+00, 2.529078e-02
1.000023e+00, 2.504644e-02
1.000003e+00, 2.526846e-02
1.000024e+00, 2.478817e-02
1.000091e+00, 2.495278e-02
1.000028e+00, 2.432961e-02
1.000048e+00, 2.440143e-02
1.000049e+00, 2.443801e-02
1.000050e+00, 2.457864e-02
1.000026e+00, 2.466899e-02
1.001053e+00, 4.838384e-03
9.989467e-01, -4.838384e-03
1.000895e+00, 6.358668e-03
9.991050e-01, -6.358668e-03
1.000826e+00, 7.055817e-03
9.991735e-01, -7.055817e-03
9.999095e-01, -2.495278e-02
9.999755e-01, -2.478817e-02
9.999745e-01, -2.466899e-02
9.999500e-01, -2.457864e-02
9.999513e-01, -2.443801e-02
9.999522e-01, -2.440143e-02
9.999718e-01, -2.432961e-02
9.999265e-01, -2.370479e-02
9.999290e-01, -2.424503e-02
9.998732e-01, -2.419436e-02
9.999631e-01, -2.415002e-02
9.999331e-01, -2.401221e-02
9.999446e-01, -2.416268e-02
9.999202e-01, -2.385876e-02
9.999334e-01, -2.387950e-02
9.999024e-01, -2.391847e-02
1.000071e+00, 2.424503e-02
1.000127e+00, 2.419436e-02
1.000037e+00, 2.415002e-02
1.000055e+00, 2.416268e-02
1.000067e+00, 2.401221e-02
1.000098e+00, 2.391847e-02
1.000067e+00, 2.387950e-02
1.000080e+00, 2.385876e-02
1.000120e+00, 2.309165e-02
1.000074e+00, 2.370479e-02
1.000264e+00, 2.319485e-02
1.000100e+00, 2.317673e-02
1.000091e+00, 2.336557e-02
1.000065e+00, 2.366826e-02
1.000083e+00, 2.361187e-02
1.000092e+00, 2.350170e-02
1.000094e+00, 2.340293e-02
1.000058e+00, 2.343401e-02
1.000097e+00, 2.320100e-02
1.000662e+00, 9.102082e-03
9.993375e-01, -9.102082e-03
1.000613e+00, 9.896126e-03
9.993871e-01, -9.896126e-03
1.000585e+00, 1.040291e-02
9.994155e-01, -1.040291e-02
9.994465e-01, -1.101403e-02
9.999350e-01, -2.366826e-02
9.999174e-01, -2.361187e-02
9.999084e-01, -2.350170e-02
9.999419e-01, -2.343401e-02
9.999064e-01, -2.340293e-02
9.999091e-01, -2.336557e-02
9.997363e-01, -2.319485e-02
9.999028e-01, -2.320100e-02
9.999000e-01, -2.317673e-02
9.998796e-01, -2.309165e-02
1.000263e+00, 2.301251e-02
1.000093e+00, 2.300476e-02
9.999073e-01, -2.300476e-02
9.999046e-01, -2.277542e-02
9.997366e-01, -2.301251e-02
9.999130e-01, -2.290259e-02
1.000087e+00, 2.290259e-02
1.000095e+00, 2.277542e-02
1.000262e+00, 2.266635e-02
1.000085e+00, 2.255155e-02
9.997378e-01, -2.266635e-02
9.999154e-01, -2.255155e-02
1.000123e+00, 2.238975e-02
1.000119e+00, 2.246408e-02
1.000087e+00, 2.232879e-02
1.000235e+00, 2.216898e-02
1.000158e+00, 2.222382e-02
1.000112e+00, 2.204386e-02
1.000138e+00, 2.198810e-02
1.000123e+00, 2.229256e-02
9.994503e-01, -1.109179e-02
9.994522e-01, -1.113237e-02
9.994559e-01, -1.121176e-02
9.994620e-01, -1.134245e-02
9.994673e-01, -1.146029e-02
9.994630e-01, -1.136446e-02
9.994707e-01, -1.153631e-02
1.000553e+00, 1.101403e-02
1.000550e+00, 1.109179e-02
1.000548e+00, 1.113237e-02
1.000544e+00, 1.121176e-02
1.000538e+00, 1.134245e-02
1.000537e+00, 1.136446e-02
1.000533e+00, 1.146029e-02
1.000529e+00, 1.153631e-02
1.000494e+00, 1.237725e-02
1.000516e+00, 1.184292e-02
9.998808e-01, -2.246408e-02
9.998775e-01, -2.238975e-02
9.999128e-01, -2.232879e-02
9.998768e-01, -2.229256e-02
9.998419e-01, -2.222382e-02
9.997655e-01, -2.216898e-02
9.998884e-01, -2.204386e-02
9.998616e-01, -2.198810e-02
9.998339e-01, -2.189928e-02
1.000166e+00, 2.189928e-02
1.000125e+00, 2.183825e-02
1.000030e+00, 2.164572e-02
1.000099e+00, 2.176769e-02
1.000132e+00, 2.176974e-02
1.000176e+00, 2.170163e-02
1.000121e+00, 2.172931e-02
1.000158e+00, 2.163817e-02
9.999008e-01, -2.176769e-02
9.998751e-01, -2.183825e-02
1.000100e+00, 2.136034e-02
1.000125e+00, 2.154955e-02
1.000243e+00, 2.144323e-02
1.000140e+00, 2.144699e-02
1.000133e+00, 2.152976e-02
1.000445e+00, 1.277135e-02
9.994840e-01, -1.184292e-02
9.995065e-01, -1.237725e-02
1.000432e+00, 1.286782e-02
1.000207e+00, 2.127861e-02
1.000154e+00, 2.131338e-02
1.000107e+00, 2.110501e-02
1.000049e+00, 2.097503e-02
1.000173e+00, 2.088502e-02
1.000269e+00, 2.086519e-02
1.000177e+00, 2.079153e-02
1.000081e+00, 2.069751e-02
1.000177e+00, 2.065442e-02
1.000188e+00, 2.062234e-02
9.998685e-01, -2.176974e-02
1.000196e+00, 2.052606e-02
9.999700e-01, -2.164572e-02
9.998789e-01, -2.172931e-02
9.998242e-01, -2.170163e-02
9.998421e-01, -2.163817e-02
1.000197e+00, 2.042098e-02
1.000262e+00, 2.025472e-02
1.000135e+00, 2.016484e-02
1.000236e+00, 2.028561e-02
9.998754e-01, -2.154955e-02
1.000171e+00, 2.039005e-02
9.997572e-01, -2.144323e-02
9.999000e-01, -2.136034e-02
1.000203e+00, 2.023470e-02
1.000157e+00, 2.020650e-02
9.998601e-01, -2.144699e-02
9.998666e-01, -2.152976e-02
1.000195e+00, 2.033279e-02
9.997933e-01, -2.127861e-02
9.998929e-01, -2.110501e-02
9.998464e-01, -2.131338e-02
9.999512e-01, -2.097503e-02
9.997308e-01, -2.086519e-02
9.998271e-01, -2.088502e-02
9.999191e-01, -2.069751e-02
9.998226e-01, -2.079153e-02
9.998231e-01, -2.065442e-02
9.998115e-01, -2.062234e-02
9.998647e-01, -2.016484e-02
9.998432e-01, -2.020650e-02
9.997974e-01, -2.023470e-02
9.997384e-01, -2.025472e-02
9.997641e-01, -2.028561e-02
9.998052e-01, -2.033279e-02
9.998035e-01, -2.042098e-02
9.998287e-01, -2.039005e-02
9.998045e-01, -2.052606e-02
9.995547e-01, -1.277135e-02
1.000485e+00, 1.261612e-02
1.000438e+00, 1.300456e-02
1.000441e+00, 1.287016e-02
1.000440e+00, 1.290094e-02
1.000443e+00, 1.282000e-02
1.000443e+00, 1.282316e-02
9.997941e-01, -1.997319e-02
1.000206e+00, 1.997319e-02
1.000187e+00, 1.982742e-02
1.000234e+00, 1.980604e-02
1.000258e+00, 1.989708e-02
1.000214e+00, 1.987186e-02
9.995149e-01, -1.261612e-02
1.000437e+00, 1.304306e-02
9.995678e-01, -1.286782e-02
9.995571e-01, -1.282000e-02
1.000405e+00, 1.322927e-02
1.000431e+00, 1.320696e-02
9.995621e-01, -1.300456e-02
9.995567e-01, -1.282316e-02
9.995598e-01, -1.290094e-02
9.995591e-01, -1.287016e-02
9.998097e-01, -1.970576e-02
9.997415e-01, -1.989708e-02
9.998130e-01, -1.982742e-02
9.997660e-01, -1.980604e-02
9.997861e-01, -1.987186e-02
1.000190e+00, 1.970576e-02
1.000158e+00, 1.960141e-02
1.000291e+00, 1.963219e-02
1.000139e+00, 1.966413e-02
1.000160e+00, 1.948799e-02
1.000430e+00, 1.323900e-02
1.000402e+00, 1.341456e-02
1.000422e+00, 1.343723e-02
1.000422e+00, 1.346012e-02
9.995635e-01, -1.304306e-02
9.995947e-01, -1.322927e-02
9.995688e-01, -1.320696e-02
9.995701e-01, -1.323900e-02
9.995980e-01, -1.341456e-02
1.000188e+00, 1.947547e-02
1.000167e+00, 1.939433e-02
9.997085e-01, -1.963219e-02
9.998613e-01, -1.966413e-02
9.998415e-01, -1.960141e-02
1.000186e+00, 1.930139e-02
1.000190e+00, 1.922707e-02
9.998396e-01, -1.948799e-02
9.998122e-01, -1.947547e-02
9.998327e-01, -1.939433e-02
9.995781e-01, -1.343723e-02
1.000189e+00, 1.909007e-02
1.000186e+00, 1.900971e-02
9.998142e-01, -1.930139e-02
9.995783e-01, -1.346012e-02
9.995864e-01, -1.364938e-02
9.995823e-01, -1.356816e-02
9.995853e-01, -1.366950e-02
9.998099e-01, -1.922707e-02
9.998110e-01, -1.909007e-02
9.998143e-01, -1.900971e-02
9.996812e-01, -1.892423e-02
9.998241e-01, -1.894997e-02
9.997895e-01, -1.893137e-02
9.998154e-01, -1.888533e-02
9.998073e-01, -1.885763e-02
9.998046e-01, -1.875800e-02
9.998035e-01, -1.874197e-02
9.997947e-01, -1.875921e-02
1.000418e+00, 1.356816e-02
1.000414e+00, 1.364938e-02
1.000415e+00, 1.366950e-02
1.000447e+00, 1.369097e-02
1.000410e+00, 1.381195e-02
1.000411e+00, 1.382538e-02
1.000395e+00, 1.395278e-02
1.000383e+00, 1.389885e-02
1.000386e+00, 1.389989e-02
1.000389e+00, 1.390585e-02
1.000176e+00, 1.894997e-02
1.000319e+00, 1.892423e-02
1.000211e+00, 1.893137e-02
1.000185e+00, 1.888533e-02
1.000193e+00, 1.885763e-02
1.000292e+00, 1.869002e-02
1.000188e+00, 1.871169e-02
1.000197e+00, 1.874197e-02
1.000195e+00, 1.875800e-02
1.000205e+00, 1.875921e-02
1.000175e+00, 1.859393e-02
1.000214e+00, 1.857540e-02
1.000253e+00, 1.859511e-02
1.000164e+00, 1.851765e-02
1.000160e+00, 1.848876e-02
1.000154e+00, 1.840166e-02
1.000196e+00, 1.839595e-02
1.000229e+00, 1.840852e-02
1.000168e+00, 1.836093e-02
1.000221e+00, 1.834872e-02
1.000289e+00, 1.826338e-02
1.000223e+00, 1.820478e-02
1.000276e+00, 1.828480e-02
1.000215e+00, 1.830464e-02
1.000225e+00, 1.813471e-02
1.000211e+00, 1.791455e-02
1.000283e+00, 1.781049e-02
1.000259e+00, 1.806904e-02
1.000258e+00, 1.804158e-02
1.000290e+00, 1.804805e-02
1.000295e+00, 1.782967e-02
1.000286e+00, 1.790488e-02
1.000307e+00, 1.789470e-02
1.000272e+00, 1.785126e-02
1.000288e+00, 1.788292e-02
9.995525e-01, -1.369097e-02
9.995899e-01, -1.381195e-02
9.997855e-01, -1.857540e-02
9.998250e-01, -1.859393e-02
9.997075e-01, -1.869002e-02
9.998118e-01, -1.871169e-02
1.000332e+00, 1.457156e-02
1.000376e+00, 1.402035e-02
1.000369e+00, 1.399867e-02
1.000280e+00, 1.776252e-02
1.000298e+00, 1.778529e-02
1.000304e+00, 1.780643e-02
9.995888e-01, -1.382538e-02
9.996172e-01, -1.389885e-02
9.996141e-01, -1.389989e-02
9.997467e-01, -1.859511e-02
9.998400e-01, -1.848876e-02
9.998362e-01, -1.851765e-02
1.000383e+00, 1.452164e-02
1.000368e+00, 1.433852e-02
1.000301e+00, 1.417907e-02
1.000369e+00, 1.428237e-02
1.000393e+00, 1.413393e-02
1.000276e+00, 1.758666e-02
1.000279e+00, 1.760478e-02
1.000285e+00, 1.768406e-02
1.000273e+00, 1.766588e-02
1.000277e+00, 1.768193e-02
1.000266e+00, 1.767647e-02
9.996050e-01, -1.395278e-02
9.996108e-01, -1.390585e-02
9.998464e-01, -1.840166e-02
9.998037e-01, -1.839595e-02
9.998321e-01, -1.836093e-02
9.997706e-01, -1.840852e-02
1.000392e+00, 1.442154e-02
1.000396e+00, 1.440981e-02
1.000371e+00, 1.424368e-02
1.000350e+00, 1.421075e-02
1.000291e+00, 1.747150e-02
1.000340e+00, 1.746976e-02
1.000284e+00, 1.751583e-02
1.000290e+00, 1.748827e-02
9.996235e-01, -1.402035e-02
9.996314e-01, -1.399867e-02
9.997848e-01, -1.830464e-02
9.997785e-01, -1.834872e-02
9.997109e-01, -1.826338e-02
9.997238e-01, -1.828480e-02
1.000405e+00, 1.480651e-02
1.000295e+00, 1.473577e-02
1.000386e+00, 1.466958e-02
1.000369e+00, 1.470425e-02
1.000380e+00, 1.461281e-02
1.000385e+00, 1.454612e-02
1.000291e+00, 1.724999e-02
1.000383e+00, 1.458868e-02
1.000300e+00, 1.736946e-02
1.000380e+00, 1.416386e-02
1.000367e+00, 1.418842e-02
9.997768e-01, -1.820478e-02
9.997753e-01, -1.813471e-02
9.997410e-01, -1.806904e-02
9.997101e-01, -1.804805e-02
9.997420e-01, -1.804158e-02
9.996990e-01, -1.417907e-02
9.996074e-01, -1.413393e-02
9.996319e-01, -1.433852e-02
9.996082e-01, -1.442154e-02
9.996037e-01, -1.440981e-02
9.996139e-01, -1.466958e-02
9.996497e-01, -1.421075e-02
9.996289e-01, -1.424368e-02
9.996307e-01, -1.428237e-02
9.996679e-01, -1.457156e-02
9.996205e-01, -1.461281e-02
9.996171e-01, -1.452164e-02
9.996171e-01, -1.458868e-02
9.996150e-01, -1.454612e-02
1.000284e+00, 1.721795e-02
1.000380e+00, 1.494371e-02
1.000354e+00, 1.411593e-02
1.000326e+00, 1.703590e-02
9.997886e-01, -1.791455e-02
9.997140e-01, -1.790488e-02
9.996926e-01, -1.789470e-02
9.997118e-01, -1.788292e-02
9.997053e-01, -1.473577e-02
9.995947e-01, -1.480651e-02
9.996307e-01, -1.470425e-02
9.996333e-01, -1.418842e-02
9.996199e-01, -1.416386e-02
1.000347e+00, 1.529532e-02
1.000374e+00, 1.498364e-02
9.996459e-01, -1.411593e-02
9.996528e-01, -1.529532e-02
9.996202e-01, -1.494371e-02
1.000330e+00, 1.565020e-02
1.000386e+00, 1.525925e-02
1.000337e+00, 1.500420e-02
1.000302e+00, 1.518069e-02
1.000253e+00, 1.519486e-02
1.000346e+00, 1.504550e-02
1.000350e+00, 1.690409e-02
1.000358e+00, 1.416050e-02
1.000314e+00, 1.684259e-02
1.000361e+00, 1.545596e-02
1.000360e+00, 1.554045e-02
1.000360e+00, 1.550234e-02
1.000374e+00, 1.506179e-02
1.000338e+00, 1.550749e-02
1.000322e+00, 1.567328e-02
1.000376e+00, 1.509693e-02
9.997094e-01, -1.724999e-02
9.997159e-01, -1.721795e-02
9.997004e-01, -1.736946e-02
1.000359e+00, 1.579852e-02
1.000353e+00, 1.580768e-02
9.996598e-01, -1.746976e-02
1.000354e+00, 1.584487e-02
9.997155e-01, -1.751583e-02
1.000381e+00, 1.514234e-02
9.996735e-01, -1.703590e-02
1.000358e+00, 1.588554e-02
9.997094e-01, -1.747150e-02
9.996264e-01, -1.498364e-02
9.996142e-01, -1.525925e-02
9.997471e-01, -1.519486e-02
9.996702e-01, -1.565020e-02
9.996417e-01, -1.416050e-02
9.996392e-01, -1.545596e-02
9.996630e-01, -1.500420e-02
9.996976e-01, -1.518069e-02
9.996409e-01, -1.414745e-02
9.996397e-01, -1.554045e-02
9.996780e-01, -1.567328e-02
9.996404e-01, -1.550234e-02
9.996541e-01, -1.504550e-02
1.000376e+00, 1.512895e-02
9.996618e-01, -1.550749e-02
9.996259e-01, -1.506179e-02
9.996473e-01, -1.580768e-02
9.996409e-01, -1.579852e-02
9.996243e-01, -1.509693e-02
9.996189e-01, -1.514234e-02
9.996239e-01, -1.512895e-02
9.997278e-01, -1.785126e-02
9.997049e-01, -1.782967e-02
9.997096e-01, -1.748827e-02
9.996419e-01, -1.588554e-02
9.997214e-01, -1.760478e-02
9.996463e-01, -1.584487e-02
1.000307e+00, 1.688385e-02
1.000259e+00, 1.656682e-02
1.000291e+00, 1.672449e-02
1.000315e+00, 1.679671e-02
1.000318e+00, 1.659433e-02
1.000359e+00, 1.414745e-02
1.000360e+00, 1.416210e-02
9.996504e-01, -1.690409e-02
9.997202e-01, -1.776252e-02
9.997243e-01, -1.758666e-02
9.997410e-01, -1.656682e-02
9.996861e-01, -1.684259e-02
9.997147e-01, -1.768406e-02
9.997268e-01, -1.766588e-02
9.997225e-01, -1.768193e-02
1.000341e+00, 1.602107e-02
1.000336e+00, 1.679321e-02
1.000324e+00, 1.597320e-02
1.000351e+00, 1.615189e-02
1.000325e+00, 1.634860e-02
1.000330e+00, 1.634794e-02
1.000329e+00, 1.617010e-02
1.000301e+00, 1.599775e-02
9.996404e-01, -1.416210e-02
1.000379e+00, 1.616994e-02
1.000350e+00, 1.642337e-02
1.000307e+00, 1.665692e-02
1.000342e+00, 1.669918e-02
1.000282e+00, 1.645734e-02
1.000326e+00, 1.608167e-02
1.000320e+00, 1.649822e-02
1.000268e+00, 1.642277e-02
1.000371e+00, 1.645259e-02
1.000259e+00, 1.641899e-02
9.997085e-01, -1.672449e-02
9.996846e-01, -1.679671e-02
9.996594e-01, -1.602107e-02
9.996488e-01, -1.615189e-02
9.996819e-01, -1.659433e-02
9.996760e-01, -1.597320e-02
9.996932e-01, -1.688385e-02
9.996746e-01, -1.634860e-02
9.996704e-01, -1.634794e-02
9.996498e-01, -1.642337e-02
9.997177e-01, -1.645734e-02
9.996712e-01, -1.617010e-02
9.996639e-01, -1.679321e-02
9.996991e-01, -1.599775e-02
9.996215e-01, -1.616994e-02
9.996743e-01, -1.608167e-02
9.996929e-01, -1.665692e-02
9.996583e-01, -1.669918e-02
9.997323e-01, -1.642277e-02
9.996797e-01, -1.649822e-02
9.996293e-01, -1.645259e-02
9.997408e-01, -1.641899e-02
9.997169e-01, -1.781049e-02
9.997024e-01, -1.778529e-02
9.997338e-01, -1.767647e-02
9.996960e-01, -1.780643e-02


==> nopc.eig.QEPAS.2d.695.csv <==
Real, Imag
1.793370e-02, -1.109664e+01
2.211659e-02, -1.057553e+01
1.919825e-02, -1.083819e+01
2.884648e-02, -1.039139e+01
1.987900e-02, -1.034472e+01
2.272736e-02, -1.000625e+01
1.579717e-02, -1.009080e+01
2.704837e-02, -9.764621e+00
1.432979e-02, -9.816629e+00
1.804913e-02, -9.503844e+00
2.936167e-02, -9.387181e+00
2.424431e-02, -9.379588e+00
1.819072e-02, -9.325478e+00
1.977806e-02, -9.253609e+00
2.750438e-02, -9.250292e+00
2.565300e-02, -9.182214e+00
2.259067e-02, -9.093612e+00
2.214986e-02, -8.994831e+00
2.660305e-02, -8.919756e+00
2.477194e-02, -8.936208e+00
3.396840e-02, -8.741725e+00
2.863146e-02, -8.770730e+00
3.044499e-02, -8.648366e+00
3.375115e-02, -8.616807e+00
3.037216e-02, -8.574817e+00
2.705489e-02, -8.602919e+00
3.452092e-02, -8.486222e+00
3.734799e-02, -8.385951e+00
3.964033e-02, -8.334175e+00
3.519232e-02, -8.185221e+00
3.404096e-02, -8.134635e+00
3.644574e-02, -8.094143e+00
3.645897e-02, -8.106794e+00
4.181013e-02, -7.933863e+00
3.985896e-02, -8.037601e+00
3.794733e-02, -8.019166e+00
4.118201e-02, -7.959446e+00
3.726048e-02, -7.709632e+00
4.119898e-02, -7.674745e+00
4.503187e-02, -7.621266e+00
4.227094e-02, -7.502295e+00
4.172904e-02, -7.512504e+00
4.995994e-02, -7.373668e+00
4.505812e-02, -7.292262e+00
4.809842e-02, -7.249646e+00
6.414857e+00, -9.805233e-04
5.000033e-02, -7.199032e+00
5.093768e-02, -7.162520e+00
4.888037e-02, -7.178954e+00
6.143159e+00, -4.227034e-04
4.722559e-02, -7.029811e+00
4.852575e-02, -7.015577e+00
6.110462e+00, -5.014615e-04
6.072003e+00, -6.508830e-04
4.767908e-02, -6.932699e+00
4.864455e-02, -6.950211e+00
5.189681e-02, -6.914440e+00
4.878380e-02, -6.818259e+00
6.477244e+00, -7.630282e-04
6.179392e+00, -3.409534e-03
4.910785e-02, -6.591910e+00
5.311116e-02, -6.679681e+00
5.145863e-02, -6.659065e+00
4.688429e-02, -6.638293e+00
5.933915e+00, -5.831500e-03
5.164821e-02, -6.466422e+00
5.897136e+00, -1.972409e-03
5.868825e+00, -6.614092e-03
5.859874e+00, -2.591975e-03
5.819672e+00, -6.463063e-03
5.856306e+00, -6.962809e-03
5.856081e+00, -6.922666e-03
5.853005e+00, -6.674386e-03
5.852810e+00, -6.624609e-03
5.850598e+00, -6.260488e-03
5.850612e+00, -6.270599e-03
5.410818e-02, -6.432153e+00
5.715368e-02, -6.419419e+00
5.500256e-02, -6.362051e+00
5.480051e-02, -6.366311e+00
5.872331e-02, -6.308998e+00
6.570266e-02, -6.299213e+00
5.710384e-02, -6.227738e+00
5.663834e-02, -6.210579e+00
5.630831e-02, -6.204683e+00
4.729247e-02, -6.150489e+00
5.127941e-02, -6.176758e+00
-1.359467e-03, -1.024763e-04
6.722788e-02, -6.077423e+00
6.137309e-02, -6.033823e+00
5.895520e-02, -6.050317e+00
5.723686e-02, -6.054971e+00
2.561355e-02, -1.126688e-03
5.930435e-02, -5.966973e+00
6.232371e-02, -5.911271e+00
5.762076e-02, -5.866733e+00
6.341007e-02, -5.868440e+00
5.851374e-02, -5.833146e+00
6.383542e-02, -5.754164e+00
6.171810e-02, -5.734736e+00
6.270655e-02, -5.719104e+00
6.247350e-02, -5.686251e+00
6.309747e-02, -5.519216e+00
6.520158e-02, -5.666143e+00
6.413427e-02, -5.646345e+00
5.927378e-02, -5.610255e+00
6.331230e-02, -5.567510e+00
6.328662e-02, -5.597829e+00
5.949030e+00, -6.058061e-04
5.924023e+00, -7.294729e-04
5.937810e+00, -6.953839e-04
5.749083e+00, -1.196543e-03
5.819566e+00, -6.469020e-03
5.819567e+00, -6.468801e-03
5.699281e+00, -1.489379e-03
5.674608e+00, -1.186908e-03
5.791612e+00, -4.016222e-04
5.759574e+00, -2.159830e-03
5.626211e+00, -9.414325e-04
5.751323e+00, -4.427422e-04
5.716981e+00, -4.113810e-04
5.601180e+00, -2.470631e-03
5.107737e+00, -1.512473e-03
5.162891e+00, -2.072638e-03
5.207946e+00, -6.494291e-03
5.594675e+00, -1.631836e-03
5.659723e+00, -4.290636e-04
5.292358e+00, -1.192017e-03
5.610233e+00, -6.610637e-04
5.585377e+00, -2.107369e-03
5.502849e+00, -9.460777e-04
5.432169e+00, -1.333711e-03
5.468063e+00, -1.586135e-03
5.467432e+00, -3.714771e-03
5.553816e+00, -1.962109e-03
5.379388e+00, -1.635770e-03
5.546774e+00, -9.779087e-04
5.496432e+00, -1.706490e-03
5.408283e+00, -4.001682e-03
5.470905e+00, -2.706910e-03
5.482788e+00, -9.137226e-04
5.282113e+00, -5.990285e-04
5.323569e+00, -1.178050e-03
5.434450e+00, -7.218835e-04
5.370439e+00, -1.722573e-03
5.365915e+00, -4.771912e-03
5.365751e+00, -4.742925e-03
6.650801e-02, -5.487140e+00
6.816881e-02, -5.483316e+00
6.764858e-02, -5.409359e+00
6.334024e-02, -5.394114e+00
6.685344e-02, -5.369040e+00
6.773653e-02, -5.330314e+00
7.830439e-02, -5.191936e+00
7.039347e-02, -5.270329e+00
6.530297e-02, -5.321991e+00
7.154275e-02, -5.315355e+00
7.079587e-02, -5.302870e+00
7.023680e-02, -5.253316e+00
7.432013e-02, -5.271902e+00
5.232068e+00, -2.351593e-03
5.210798e+00, -1.871927e-03
5.155250e+00, -2.999483e-03
5.111630e+00, -3.446519e-03
4.816024e+00, -5.573827e-03
4.827851e+00, -4.795157e-03
5.103721e+00, -6.646818e-04
4.842734e+00, -6.100448e-03
5.079582e+00, -5.009473e-03
5.048237e+00, -3.095554e-03
5.036760e+00, -3.908210e-03
5.025757e+00, -2.749786e-03
4.984144e+00, -2.734956e-03
5.059465e+00, -2.811486e-03
5.020714e+00, -1.606543e-03
4.965263e+00, -2.010054e-03
4.951287e+00, -2.718003e-03
5.054613e+00, -1.141098e-03
4.877042e+00, -5.155254e-03
4.882169e+00, -4.683699e-03
4.891274e+00, -4.796118e-03
4.969765e+00, -2.101544e-03
4.903638e+00, -4.171663e-03
4.871787e+00, -5.156047e-03
4.927956e+00, -3.142686e-03
4.914974e+00, -3.269010e-03
4.899626e+00, -4.550186e-03
4.928434e+00, -3.205847e-03
4.910181e+00, -7.331826e-04
4.916798e+00, -3.155378e-03
4.921664e+00, -5.340343e-03
7.396056e-02, -5.163439e+00
6.825353e-02, -5.104832e+00
7.265441e-02, -5.137953e+00
7.377740e-02, -5.095695e+00
7.138855e-02, -5.031456e+00
7.441482e-02, -4.977705e+00
7.272704e-02, -5.005198e+00
3.327929e-02, -5.002882e+00
4.616628e+00, -9.904134e-03
4.648741e+00, -3.364717e-03
4.648210e+00, -3.656295e-03
4.685016e+00, -1.273336e-02
4.688781e+00, -1.401534e-02
4.687974e+00, -5.520501e-03
4.768300e+00, -6.365900e-03
4.765293e+00, -5.648843e-03
4.752908e+00, -5.453078e-03
4.795788e+00, -6.325613e-03
4.723915e+00, -7.099609e-03
4.717972e+00, -9.819765e-03
4.797622e+00, -6.307743e-03
4.711560e+00, -1.784130e-03
4.714810e+00, -6.919141e-03
4.736563e+00, -5.654524e-03
3.986484e-02, -4.879819e+00
7.478171e-02, -4.911787e+00
7.535389e-02, -4.840522e+00
7.262997e-02, -4.894250e+00
7.550338e-02, -4.886670e+00
7.560497e-02, -4.787061e+00
8.803922e-02, -4.706128e+00
6.723968e-02, -4.764756e+00
7.829700e-02, -4.760441e+00
8.061178e-02, -4.742111e+00
4.496752e+00, -3.751113e-03
4.497757e+00, -7.004558e-03
4.509425e+00, -8.265956e-03
4.543537e+00, -5.764671e-03
4.571068e+00, -2.986072e-03
4.532791e+00, -7.302199e-03
4.521792e+00, -6.560083e-03
4.581837e+00, -4.088186e-03
4.527094e+00, -6.624058e-03
4.600368e+00, -2.032240e-03
4.632819e+00, -2.657680e-03
5.313127e-02, -4.690987e+00
8.046499e-02, -4.692602e+00
6.487058e-02, -4.638054e+00
7.991049e-02, -4.643545e+00
8.190434e-02, -4.582260e+00
8.186260e-02, -4.538157e+00
8.372053e-02, -4.549333e+00
8.363520e-02, -4.566129e+00
4.337302e+00, -8.712312e-03
4.360523e+00, -9.739863e-03
4.370795e+00, -1.226801e-02
4.387172e+00, -3.134215e-03
4.390279e+00, -1.221972e-02
4.402270e+00, -8.665069e-03
4.434669e+00, -3.975834e-03
4.455788e+00, -9.805584e-03
4.423512e+00, -5.206854e-03
4.450784e+00, -8.340088e-03
4.444968e+00, -9.477185e-03
4.479036e+00, -7.286126e-03
4.417062e+00, -9.790642e-03
4.461453e+00, -7.368293e-03
8.403539e-02, -4.485111e+00
5.611657e-02, -4.420949e+00
8.737320e-02, -4.418630e+00
8.825921e-02, -4.436335e+00
7.570334e-02, -4.449830e+00
7.724760e-02, -4.443564e+00
4.248387e+00, -1.011549e-02
4.260909e+00, -1.224015e-03
4.267460e+00, -9.603471e-03
4.277951e+00, -5.283994e-03
4.297269e+00, -1.724619e-02
4.313034e+00, -1.474945e-02
4.333770e+00, -1.548333e-02
4.274068e+00, -1.448963e-02
4.342294e+00, -4.521614e-03
4.273384e+00, -1.561045e-02
4.305416e+00, -4.066126e-03
4.323278e+00, -5.794127e-03
8.619815e-02, -4.369368e+00
8.716310e-02, -4.343360e+00
8.338820e-02, -4.326791e+00
8.666283e-02, -4.293776e+00
8.595457e-02, -4.253200e+00
8.435906e-02, -4.280999e+00
8.594038e-02, -4.222885e+00
8.635739e-02, -4.191984e+00
4.096226e+00, -5.722190e-03
4.131081e+00, -8.364203e-03
4.161840e+00, -7.788605e-03
4.170804e+00, -6.122827e-03
4.226227e+00, -7.596048e-03
4.230303e+00, -3.701869e-03
8.886211e-02, -4.176974e+00
8.985415e-02, -4.159140e+00
6.162758e-02, -4.119820e+00
9.134615e-02, -4.121058e+00
8.053225e-02, -4.065682e+00
8.477750e-02, -4.020201e+00
9.011050e-02, -4.052506e+00
9.053868e-02, -4.046117e+00
8.970852e-02, -3.987873e+00
8.873677e-02, -3.954839e+00
7.580554e-02, -3.929938e+00
9.127324e-02, -3.930306e+00
8.839219e-02, -3.920462e+00
8.206653e-02, -3.911297e+00
8.368525e-02, -3.884521e+00
8.811410e-02, -3.860072e+00
3.971940e+00, -3.973542e-03
4.121887e+00, -4.653066e-03
4.036294e+00, -7.167683e-03
4.053690e+00, -4.606494e-03
4.115853e+00, -6.047216e-04
3.882717e+00, -1.069369e-02
4.055566e+00, -5.445798e-03
3.821479e+00, -5.897215e-03
3.803476e+00, -8.962085e-03
3.919127e+00, -1.736486e-02
3.994951e+00, -6.768070e-03
4.025705e+00, -2.882302e-04
4.011393e+00, -3.923813e-03
3.910327e+00, -6.620630e-03
8.504016e-02, -3.851064e+00
7.139694e-02, -3.832507e+00
9.239132e-02, -3.839316e+00
8.778901e-02, -3.838384e+00
8.480535e-02, -3.819890e+00
8.681574e-02, -3.814572e+00
8.509315e-02, -3.815869e+00
1.716347e-01, -1.107642e-02
1.726410e-01, -6.579716e-02
9.069532e-02, -3.794938e+00
8.772286e-02, -3.780846e+00
1.170362e-01, -6.665615e-02
8.261163e-02, -3.578396e-03
7.014554e-04, -4.178627e-02
7.387874e-02, -3.774761e+00
9.436226e-02, -5.406327e-02
8.597848e-02, -7.737029e-02
8.049750e-03, -4.188253e-02
8.807602e-02, -3.766965e+00
2.495572e-02, -4.789807e-02
1.053294e-02, -4.535985e-02
7.351935e-02, -6.993597e-02
9.094702e-02, -3.742990e+00
8.678679e-02, -3.736718e+00
5.824985e-02, -5.480987e-02
9.577024e-02, -3.690089e+00
8.991786e-02, -3.666223e+00
9.203933e-02, -3.663280e+00
4.522993e-02, -4.983758e-02
9.167012e-02, -3.616113e+00
9.344472e-02, -3.627201e+00
9.317564e-02, -3.587160e+00
9.126706e-02, -3.599560e+00
9.115255e-02, -3.641992e+00
3.943937e+00, -3.505928e-03
3.778105e+00, -5.466898e-03
3.866997e+00, -5.253763e-03
3.857671e+00, -6.056856e-03
3.909274e+00, -5.481761e-03
3.915913e+00, -2.278507e-02
3.914503e+00, -2.384625e-02
3.724538e+00, -6.522734e-03
3.713319e+00, -1.001298e-02
3.739127e+00, -7.248664e-03
3.696735e+00, -3.633558e-03
3.675944e+00, -2.313933e-03
3.669711e+00, -3.577259e-03
3.618454e+00, -3.776938e-03
3.660598e+00, -2.553999e-03
3.645024e+00, -5.106547e-03
3.639579e+00, -3.980699e-03
3.480375e+00, -7.448412e-03
3.593242e+00, -3.761146e-03
3.470724e+00, -6.933755e-03
3.573504e+00, -5.004390e-03
3.511688e+00, -1.330735e-02
3.569056e+00, -1.143101e-02
3.539254e+00, -6.625726e-03
3.505815e+00, -1.411209e-02
3.528888e+00, -8.189507e-03
3.537966e+00, -1.146061e-02
9.411884e-02, -3.566258e+00
8.101792e-02, -3.557436e+00
8.882548e-02, -3.538720e+00
8.107111e-02, -3.530463e+00
9.572863e-02, -3.504160e+00
9.283333e-02, -3.509194e+00
1.318292e-01, -4.439584e-02
3.432591e+00, -7.252887e-03
3.392299e+00, -1.495998e-02
3.452433e+00, -8.901158e-03
1.893140e-01, -3.921311e-02
2.278123e-01, -6.480801e-02
9.446435e-02, -3.484740e+00
8.962794e-02, -3.480708e+00
8.612979e-02, -3.466483e+00
3.349298e+00, -1.014348e-02
8.418913e-02, -3.444581e+00
8.575144e-02, -3.454333e+00
8.705161e-02, -3.457675e+00
3.367824e+00, -1.133088e-02
3.323428e+00, -1.498417e-02
3.316773e+00, -1.427423e-02
8.820354e-02, -3.432152e+00
9.204836e-02, -3.429308e+00
9.132506e-02, -3.422576e+00
9.220854e-02, -3.386053e+00
3.288924e+00, -1.412815e-02
9.064538e-02, -3.394214e+00
4.220418e-02, -1.523190e-01
7.104755e-02, -2.059083e-01
5.638322e-02, -3.567780e-01
3.246861e+00, -1.370265e-02
3.268485e+00, -1.374324e-02
2.306913e-01, -8.052349e-02
3.217253e+00, -1.310067e-02
3.288897e+00, -1.153225e-02
2.926643e-01, -2.426311e-02
2.704033e-01, -5.194129e-02
2.497138e-01, -8.815220e-02
3.183124e+00, -1.176437e-02
4.546409e-01, -2.514676e-02
3.175688e+00, -1.309049e-02
3.288818e+00, -2.951080e-04
3.007092e-01, -6.359079e-02
3.144095e+00, -1.492718e-02
3.089402e-01, -6.971321e-02
3.800922e-01, -5.790987e-02
3.435296e-01, -5.164256e-02
3.918569e-01, -6.811352e-02
3.082152e+00, -1.511423e-02
3.106503e+00, -1.516463e-02
3.115969e+00, -1.503970e-02
3.064274e+00, -2.422110e-02
8.746450e-02, -3.378336e+00
9.276546e-02, -3.360140e+00
9.398098e-02, -3.373586e+00
8.224267e-02, -3.321113e+00
1.012203e-01, -3.340880e+00
1.045208e-01, -3.335431e+00
9.880514e-02, -3.312737e+00
9.521042e-02, -3.316323e+00
9.551945e-02, -3.281596e+00
8.809364e-02, -3.267634e+00
1.003454e-01, -3.273966e+00
8.783200e-02, -3.063311e+00
1.007736e-01, -3.260709e+00
9.517058e-02, -3.256981e+00
9.239276e-02, -3.244155e+00
9.802076e-02, -3.232260e+00
1.095725e-01, -3.164391e+00
1.057137e-01, -3.205861e+00
8.486934e-02, -3.171030e+00
1.065168e-01, -3.069510e+00
9.493695e-02, -3.149197e+00
1.030194e-01, -3.214651e+00
9.328255e-02, -3.216431e+00
9.629595e-02, -3.200656e+00
1.054944e-01, -3.133480e+00
1.048398e-01, -3.108361e+00
8.341000e-02, -3.119222e+00
9.562150e-02, -3.075041e+00
1.031339e-01, -3.116135e+00
4.544931e-01, -4.557057e-02
3.011349e+00, -1.586974e-02
3.049834e+00, -2.090966e-02
9.511687e-02, -3.016595e+00
1.124263e-01, -3.013433e+00
9.201187e-02, -3.043582e+00
1.044959e-01, -3.037973e+00
2.990671e+00, -1.236216e-02
2.948583e+00, -1.843516e-02
2.961959e+00, -1.664908e-02
4.723736e-01, -6.739885e-02
2.955107e+00, -1.550470e-02
5.210840e-01, -4.180544e-02
4.811829e-01, -9.479654e-02
4.810582e-01, -9.147788e-02
5.340265e-01, -4.975968e-02
2.906444e+00, -1.950195e-02
5.536552e-01, -5.771297e-02
1.043791e-01, -3.002586e+00
1.010889e-01, -2.975033e+00
1.070028e-01, -2.970411e+00
1.024037e-01, -2.952100e+00
1.028495e-01, -2.918734e+00
2.888432e+00, -2.170612e-02
2.867529e+00, -2.057815e-02
2.852508e+00, -2.192465e-02
6.680820e-02, -5.917207e-01
1.037731e-01, -5.532079e-01
2.823455e+00, -8.911852e-03
2.809707e+00, -1.626180e-02
2.805597e+00, -2.305171e-02
2.771993e+00, -2.197906e-02
2.760708e+00, -2.488031e-02
2.684179e+00, -2.561227e-02
2.689157e+00, -2.466329e-02
2.734616e+00, -2.267753e-02
2.704014e+00, -2.517388e-02
5.592054e-01, -6.060152e-02
6.523983e-01, -1.798976e-02
5.872907e-01, -6.627164e-02
5.792501e-01, -7.706022e-02
8.157307e-01, -1.019495e-02
6.121008e-01, -7.657066e-02
6.153078e-01, -7.725693e-02
6.600076e-01, -6.886904e-02
6.494943e-01, -7.327198e-02
6.760966e-01, -6.981059e-02
6.551203e-01, -7.457525e-02
7.870312e-01, -6.484724e-02
7.781036e-01, -8.141989e-02
7.728107e-01, -6.787190e-02
7.399454e-01, -9.668076e-02
7.115855e-01, -7.210350e-02
1.082404e-01, -2.938655e+00
7.177777e-01, -7.465451e-02
1.047745e-01, -2.896060e+00
1.071732e-01, -2.885112e+00
1.041974e-01, -2.877103e+00
1.004690e-01, -2.856063e+00
1.175519e-01, -2.836955e+00
9.831435e-02, -2.848525e+00
1.038183e-01, -2.834480e+00
7.863333e-02, -2.807227e+00
1.034803e-01, -2.818592e+00
1.077673e-01, -2.796311e+00
9.343959e-02, -2.758358e+00
1.092994e-01, -2.782986e+00
1.027297e-01, -2.786254e+00
1.028858e-01, -2.775755e+00
1.026764e-01, -2.728295e+00
1.048230e-01, -2.639117e+00
1.088011e-01, -2.753663e+00
1.038846e-01, -2.702849e+00
9.724377e-02, -2.656677e+00
1.098454e-01, -2.755263e+00
1.099363e-01, -2.710705e+00
9.974105e-02, -2.673289e+00
1.100846e-01, -2.686709e+00
2.651507e+00, -2.405562e-02
8.093434e-01, -9.764438e-02
8.231209e-01, -5.937900e-02
8.216050e-01, -6.433333e-02
7.961634e-01, -7.024276e-02
1.238168e-01, -2.642316e+00
1.099254e-01, -2.635627e+00
1.239486e-01, -2.625451e+00
2.633696e+00, -2.656594e-02
2.612505e+00, -2.866582e-02
2.607676e+00, -3.072874e-02
2.566290e+00, -3.263897e-02
2.538483e+00, -2.905839e-02
1.014079e-01, -7.082460e-01
1.067216e-01, -2.603001e+00
9.756503e-01, -3.184536e-03
1.071501e+00, -1.828899e-02
9.617741e-01, -1.625298e-02
8.773398e-01, -7.723117e-02
8.937058e-01, -6.380557e-02
1.082834e-01, -2.582559e+00
1.228923e-01, -2.572906e+00
8.849868e-01, -7.881273e-02
9.299544e-01, -5.732654e-02
1.017724e+00, -5.108231e-02
9.876156e-01, -5.352228e-02
9.496285e-01, -5.401239e-02
1.008753e+00, -8.506881e-02
9.599113e-01, -6.330108e-02
9.534755e-01, -7.570097e-02
7.522706e-02, -8.966268e-01
2.527657e+00, -2.786411e-02
2.535818e+00, -2.308040e-02
2.517124e+00, -3.432307e-02
1.093164e-01, -2.563416e+00
8.156320e-02, -2.546209e+00
2.477498e+00, -3.836032e-02
2.451098e+00, -4.345161e-02
1.116904e-01, -2.552909e+00
8.120953e-02, -2.532806e+00
1.178575e-01, -2.509763e+00
2.419250e+00, -3.152816e-02
1.181985e-01, -2.384615e+00
2.410238e+00, -3.333150e-02
2.357074e+00, -4.014627e-02
2.402956e+00, -3.881255e-02
1.248512e-01, -2.458265e+00
2.397449e+00, -4.688266e-02
2.367205e+00, -4.576034e-02
1.114485e-01, -2.470266e+00
1.119658e-01, -2.464133e+00
1.334011e-01, -2.458164e+00
1.045167e-01, -2.451944e+00
1.032281e-01, -2.459057e+00
1.056831e+00, -9.082448e-02
1.059353e+00, -7.233696e-02
1.066049e+00, -6.402618e-02
1.317438e+00, -7.426783e-02
1.127195e+00, -7.513180e-02
1.236917e+00, -2.616572e-02
1.140874e+00, -8.471044e-02
1.303488e+00, -5.055213e-02
1.151592e+00, -4.709845e-02
1.268412e+00, -4.651377e-02
1.281740e+00, -5.032304e-02
1.202369e+00, -5.330240e-02
1.157210e+00, -5.314337e-02
1.219796e+00, -6.616229e-02
1.177510e+00, -5.767491e-02
1.166883e+00, -6.096864e-02
1.175729e+00, -7.721978e-02
2.348225e+00, -4.205911e-02
1.360281e+00, -4.751224e-02
1.009773e-01, -2.352817e+00
1.205181e-01, -2.357498e+00
8.335697e-02, -2.369961e+00
1.280885e-01, -2.381672e+00
2.316757e+00, -3.221816e-02
2.288390e+00, -2.982932e-02
2.279322e+00, -3.410522e-02
2.304378e+00, -6.824030e-02
7.740149e-02, -9.920610e-01
8.595077e-02, -9.926406e-01
4.529345e-02, -1.111465e+00
6.720756e-02, -1.015085e+00
9.294506e-02, -1.019469e+00
9.945515e-02, -2.327053e+00
1.047707e-01, -2.366600e+00
5.662094e-02, -1.049011e+00
1.404804e+00, -6.030487e-03
1.370921e+00, -6.401121e-02
2.286344e+00, -6.482419e-02
9.429890e-02, -2.290385e+00
1.441650e+00, -4.008683e-02
9.036036e-02, -2.290099e+00
9.215986e-02, -1.108011e+00
9.883130e-02, -1.067356e+00
5.248434e-02, -1.082537e+00
1.415869e+00, -8.042056e-02
1.431897e+00, -5.605642e-02
1.421960e+00, -5.930842e-02
4.932849e-02, -1.216780e+00
5.719467e-02, -1.136103e+00
1.044571e-01, -1.128905e+00
2.251961e+00, -7.020081e-02
1.208361e-01, -2.266967e+00
2.237163e+00, -2.522728e-02
2.257242e+00, -7.398775e-02
2.250131e+00, -7.144805e-02
2.245059e+00, -6.075862e-02
2.212648e+00, -5.156561e-02
1.449556e+00, -8.467677e-02
8.709379e-02, -2.261105e+00
8.694139e-02, -2.256136e+00
7.649262e-02, -2.251446e+00
7.452179e-02, -2.249811e+00
2.190415e+00, -6.986829e-02
1.447917e+00, -5.883175e-02
2.167622e+00, -3.989535e-02
2.182201e+00, -6.925735e-02
8.137107e-02, -2.224086e+00
8.521099e-02, -2.233330e+00
8.708249e-02, -2.189540e+00
8.236901e-02, -2.233984e+00
9.529769e-02, -2.214321e+00
1.488214e+00, -6.796305e-02
2.163648e+00, -6.212526e-02
8.227785e-02, -2.215242e+00
1.515392e+00, -3.172110e-02
8.060814e-02, -2.192543e+00
1.508090e+00, -5.335017e-02
2.155106e+00, -3.720009e-02
1.523133e+00, -5.270447e-02
7.567635e-02, -2.157622e+00
9.204338e-02, -2.213849e+00
1.554028e+00, -1.485643e-02
2.119074e+00, -2.286360e-02
2.127805e+00, -7.218746e-02
7.425634e-02, -2.153233e+00
2.108512e+00, -6.918566e-02
1.561636e+00, -6.658677e-02
1.578046e+00, -1.954243e-02
1.672682e+00, -1.959925e-02
2.112322e+00, -4.985569e-02
1.586589e+00, -6.393534e-02
1.600889e+00, -7.158722e-02
1.659461e+00, -3.999485e-02
7.583645e-02, -2.144904e+00
7.556812e-02, -2.146724e+00
1.655769e+00, -7.622265e-02
1.588172e+00, -3.780632e-02
1.600613e+00, -4.054741e-02
5.402497e-02, -1.214738e+00
2.077985e+00, -9.072927e-03
1.708939e+00, -1.902030e-02
1.660091e+00, -8.159320e-02
2.077713e+00, -5.737853e-02
1.717761e+00, -2.461472e-02
1.302363e-01, -2.133790e+00
6.471588e-02, -2.101435e+00
6.843486e-02, -2.111806e+00
4.896368e-02, -2.116628e+00
1.081663e-01, -1.194863e+00
2.077649e+00, -3.796366e-03
2.077504e+00, -6.983651e-04
2.056660e+00, -7.086362e-02
2.041557e+00, -7.444899e-02
1.749675e+00, -5.560637e-03
1.710300e+00, -8.742475e-02
9.524667e-02, -2.108623e+00
5.786932e-02, -2.092937e+00
7.531508e-02, -2.065895e+00
8.147941e-02, -2.095496e+00
1.755438e+00, -2.374403e-02
1.760822e+00, -9.360803e-02
5.091865e-02, -2.068594e+00
8.834092e-02, -2.082311e+00
1.776730e+00, -2.509294e-02
1.808588e+00, -1.496818e-02
1.792254e+00, -2.309185e-02
1.112462e-01, -1.257206e+00
5.180064e-02, -1.310700e+00
1.135101e-01, -1.308016e+00
5.150541e-02, -1.317245e+00
6.782801e-02, -1.340759e+00
1.719661e+00, -8.453102e-02
1.779695e+00, -7.649635e-02
2.020372e+00, -7.045138e-02
1.825899e+00, -8.101227e-02
1.836084e+00, -1.935280e-02
1.983110e+00, -8.865575e-02
1.811452e+00, -8.320215e-02
2.023355e+00, -1.385576e-02
2.021769e+00, -2.351157e-02
1.867728e+00, -2.948345e-02
1.873095e+00, -7.739922e-02
1.884637e+00, -3.325049e-03
1.908150e+00, -8.168194e-02
1.972110e+00, -7.613985e-02
1.955751e+00, -7.798295e-02
1.943274e+00, -7.890238e-02
7.313390e-02, -1.780980e+00
7.179460e-02, -2.039599e+00
2.008032e+00, -8.657896e-03
1.892662e+00, -7.637980e-02
8.127630e-02, -1.754048e+00
4.993498e-02, -1.777783e+00
9.488792e-02, -1.780129e+00
2.001523e+00, -2.446950e-04
7.244180e-02, -2.037259e+00
8.684476e-02, -1.752318e+00
1.991182e+00, -1.460174e-02
1.905247e+00, -1.251485e-02
5.211073e-02, -1.996940e+00
6.683335e-02, -1.864754e+00
5.477489e-02, -1.885457e+00
1.083468e-01, -1.905181e+00
7.230159e-02, -2.037981e+00
8.682013e-02, -1.996972e+00
1.920237e+00, -1.691098e-02
1.031963e-01, -1.980376e+00
8.452575e-02, -1.921533e+00
8.838622e-02, -1.951310e+00
8.270062e-02, -1.927741e+00
7.365257e-02, -1.987838e+00
9.175454e-02, -1.971403e+00
8.776109e-02, -1.941473e+00
1.044006e-01, -1.981005e+00
8.588789e-02, -1.959721e+00
7.528019e-02, -1.939486e+00
9.532836e-02, -1.977436e+00
1.994354e+00, -1.648617e-05
1.998293e+00, -3.311617e-05
1.149297e-01, -1.341164e+00
7.028505e-02, -1.379653e+00
5.787746e-02, -1.375337e+00
7.704985e-02, -1.726733e+00
9.931032e-02, -1.864546e+00
6.696669e-02, -1.865260e+00
7.695258e-02, -1.900522e+00
1.988107e+00, 9.090646e-06
7.361871e-02, -1.694824e+00
9.125935e-02, -1.713384e+00
8.189751e-02, -1.675259e+00
5.611521e-02, -1.376078e+00
7.149720e-02, -1.388452e+00
6.411408e-02, -1.380648e+00
6.480054e-02, -1.361415e+00
7.207439e-02, -1.407481e+00
5.029307e-02, -1.420231e+00
6.815599e-02, -1.426787e+00
6.322365e-02, -1.382970e+00
6.480396e-02, -1.361437e+00
7.715069e-02, -1.661254e+00
7.740831e-02, -1.901495e+00
6.514325e-02, -1.918641e+00
1.921050e+00, 2.602838e-04
1.979968e+00, 4.240206e-05
1.931495e+00, 1.957998e-04
1.970484e+00, 7.680594e-05
1.960347e+00, 9.732227e-05
1.946202e+00, -1.072673e-03
1.950608e+00, -1.205304e-04
1.925108e+00, 2.379347e-04
1.939581e+00, 6.920684e-05
4.921524e-02, -1.659308e+00
7.138679e-02, -1.409262e+00
7.964683e-02, -1.447349e+00
7.902412e-02, -1.647473e+00
7.681156e-02, -1.485016e+00
6.858148e-02, -1.634600e+00
7.014349e-02, -1.439291e+00
8.875330e-02, -1.487319e+00
7.016864e-02, -1.550919e+00
7.182143e-02, -1.576616e+00
8.698145e-02, -1.589145e+00
7.859118e-02, -1.449221e+00
7.660819e-02, -1.640316e+00
8.392734e-02, -1.544788e+00
8.573561e-02, -1.583218e+00
8.368089e-02, -1.563699e+00
4.745143e-02, -1.534013e+00
8.009307e-02, -1.635760e+00
6.606999e-02, -1.444036e+00
7.169886e-02, -1.610343e+00
7.854024e-02, -1.521856e+00
7.959922e-02, -1.634721e+00
8.208444e-02, -1.631247e+00
7.225859e-02, -1.635134e+00
8.262829e-02, -1.630383e+00
6.498038e-02, -1.446459e+00
4.935936e-02, -1.538135e+00
7.234357e-02, -1.509507e+00
7.871438e-02, -1.536845e+00
6.117049e-02, -1.509219e+00
8.880734e-02, -1.488364e+00
6.210147e-02, -1.521838e+00
7.017724e-02, -1.439197e+00
7.949761e-02, -1.574510e+00
5.867799e-02, -1.511453e+00
7.943765e-02, -1.574634e+00
7.157477e-02, -1.517676e+00
6.455005e-02, -1.510216e+00
5.877008e-02, -1.503029e+00
6.276752e-02, -1.522012e+00


==> pc.BrennanKirby.addgamg.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,1.113594e+00,8.014078e-02,1.032584e+00,21
1541,3.766180e+01,7.971337e-02,3.684440e+01,172
5862,1.889571e+01,1.279541e-01,1.871546e+01,26
22844,5.908221e+01,3.082070e-01,5.858259e+01,27
90168,1.999588e+02,8.941777e-01,1.980342e+02,27


==> pc.BrennanKirby.addlu.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,5.882365e-02,5.178346e-02,3.455287e-03,17
1541,7.923721e-02,6.204956e-02,1.768332e-02,17
5862,1.750511e-01,1.148910e-01,9.902301e-02,15
22844,8.078976e-01,5.276417e-01,6.520466e-01,15
90168,4.944590e+00,3.656662e+00,4.485624e+00,15
358256,3.458935e+01,2.842203e+01,3.283932e+01,15


==> pc.BrennanKirby.multgamg.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,7.119991e-01,5.826408e-02,6.550803e-01,13
1541,3.018622e+00,1.317663e-01,2.897630e+00,13
5862,9.735478e+00,1.272629e-01,9.638033e+00,13
22844,3.109663e+01,3.085870e-01,3.086659e+01,14
90168,9.950961e+01,9.204873e-01,9.871597e+01,13
358256,4.490953e+04,3.145292e+00,4.273066e+04,1614


==> pc.BrennanKirby.multlu.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,5.661374e-02,5.231924e-02,2.740941e-03,9
1541,7.152967e-02,6.226191e-02,1.449550e-02,9
5862,1.469338e-01,1.150567e-01,8.471746e-02,8
22844,6.832757e-01,5.386272e-01,5.850022e-01,8
90168,4.373572e+00,3.703197e+00,4.134509e+00,8
358256,3.180648e+01,2.850281e+01,3.089781e+01,8


==> pc.Safin.addgamg.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,6.449338e-01,6.711175e-02,5.817394e-01,11
1541,2.886632e+00,7.041836e-02,2.827159e+00,12
5862,8.767916e+00,1.131976e-01,8.692536e+00,11
22844,2.181130e+01,3.009577e-01,2.166892e+01,9
90168,8.270231e+01,8.956463e-01,8.218536e+01,10
358256,3.301467e+02,3.401190e+00,3.281374e+02,11


==> pc.Safin.addlu.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,6.793802e-02,5.953197e-02,4.941355e-03,13
1541,6.969461e-02,5.641747e-02,1.595725e-02,13
5862,1.474512e-01,1.013642e-01,9.100195e-02,12
22844,7.282681e-01,5.128615e-01,6.126395e-01,12
90168,4.628835e+00,3.623852e+00,4.291100e+00,12
358256,3.302677e+01,2.819988e+01,3.175645e+01,12


==> pc.Safin.lu.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,4.806536e-03,4.624207e-03,1.741950e-04,1
1541,3.879884e-02,3.780964e-02,9.818668e-04,1
5862,2.142055e-01,2.095096e-01,4.661839e-03,1
22844,1.681687e+00,1.648634e+00,3.271113e-02,1
90168,1.360088e+01,1.337192e+01,2.277183e-01,1
358256,1.128009e+02,1.116454e+02,1.150564e+00,1


==> pc.Safin.multgamg.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,4.369692e-01,6.554038e-02,3.756846e-01,7
1541,1.728520e+00,7.058270e-02,1.676107e+00,7
5862,5.750695e+00,1.112291e-01,5.694310e+00,7
22844,1.506780e+01,2.938937e-01,1.496615e+01,6
90168,5.825892e+01,8.984206e-01,5.790664e+01,7
358256,2.427438e+02,3.089336e+00,2.413484e+02,8


==> pc.Safin.multlu.csv <==
N,KSPSolve,PCSetUp,PCApply,Its
423,4.372250e-02,3.961257e-02,2.563800e-03,7
1541,6.370105e-02,5.663575e-02,1.352201e-02,7
5862,1.312334e-01,1.028514e-01,8.222169e-02,7
22844,6.509118e-01,5.214810e-01,5.689833e-01,7
90168,4.387182e+00,3.774324e+00,4.169602e+00,7
358256,3.112488e+01,2.833023e+01,3.036509e+01,7


==> solving.QEPAS.addgamg.3d.csv <==
Verts, Its, Time
2.090000e+02, 13, 5.333419e-01
1.247000e+03, 12, 3.085770e+00
8.469000e+03, 15, 1.937664e+01
6.208900e+04, 21, 1.607567e+02


==> solving.QEPAS.multgamg.3d.csv <==
Verts, Its, Time
2.090000e+02, 8, 3.292360e-01
1.247000e+03, 7, 2.157408e+00
8.469000e+03, 8, 1.028099e+01
6.208900e+04, 9, 7.412497e+01

